Analysis and transformations of voice level in singing voice

We introduce a neural auto-encoder that transforms the musical dynamic in recordings of singing voice via changes in voice level. Since most recordings of singing voice are not annotated with voice level we propose a means to estimate the voice level from the signal's timbre using a neural voice level estimator. We introduce the recording factor that relates the voice level to the recorded signal power as a proportionality constant. This unknown constant depends on the recording conditions and the post-processing and may thus be different for each recording (but is constant across each recording). We provide two approaches to estimate the voice level without knowing the recording factor. The unknown recording factor can either be learned alongside the weights of the voice level estimator, or a special loss function based on the scalar product can be used to only match the contour of the recorded signal's power. The voice level models are used to condition a previously introduced bottleneck auto-encoder that disentangles its input, the mel-spectrogram, from the voice level. We evaluate the voice level models on recordings annotated with musical dynamic and by their ability to provide useful information to the auto-encoder. A perceptive test is carried out that evaluates the perceived change in voice level in transformed recordings and the synthesis quality. The perceptive test confirms that changing the conditional input changes the perceived voice level accordingly thus suggesting that the proposed voice level models encode information about the true voice level.

==> fig/dyn_dist_9.dat <==
x pp mp mf f ff
-39.293316858475336 0.0 0.0 0.0 0.0 0.0
-39.13646844475848 0.0 0.0 0.0 0.0 0.0
-38.97961977457023 0.0 0.0 0.0 0.0 0.0
-38.82277085249996 0.0 0.0 0.0 0.0 0.0
-38.665921683054904 0.0 0.0 0.0 0.0 0.0
-38.509072270661676 0.0 0.0 0.0 0.0 0.0
-38.35222261966767 0.0 0.0 0.0 0.0 0.0
-38.195372734342506 0.0 0.0 0.0 0.0 0.0
-38.03852261887943 0.0 0.0 0.0 0.0 0.0
-37.88167227739668 0.0 0.0 0.0 0.0 0.0
-37.72482171393875 0.0 0.0 0.0 0.0 0.0
-37.56797093247782 0.0 0.0 0.0 0.0 0.0
-37.411119936915 0.0 0.0 0.0 0.0 0.0
-37.25426873108157 0.0 0.0 0.0 0.0 0.0
-37.09741731874027 0.0 0.0 0.0 0.0 0.0
-36.94056570358653 0.0 0.0 0.0 0.0 0.0
-36.78371388924965 0.0 0.0 0.0 0.0 0.0
-36.626861879294 0.0 0.0 0.0 0.0 0.0
-36.47000967722019 0.0 0.0 0.0 0.0 0.0
-36.31315728646615 0.0 0.0 0.0 0.0 0.0
-36.15630471040834 0.0 0.0 0.0 0.0 0.0
-35.999451952362776 0.0 0.0 0.0 0.0 0.0
-35.84259901558616 0.0 0.0 0.0 0.0 0.0
-35.685745903276924 0.0 0.0 0.0 0.0 0.0
-35.528892618576265 0.0 0.0 0.0 0.0 0.0
-35.37203916456916 0.0 0.0 0.0 0.0 0.0
-35.21518554428539 0.0 0.0 0.0 0.0 0.0
-35.05833176070054 0.0 0.0 0.0 0.0 0.0
-34.90147781673694 0.0 0.0 0.0 0.0 0.0
-34.74462371526465 0.0 0.0 0.0 0.0 0.0
-34.58776945910233 0.0 0.0 0.0 0.0 0.0
-34.430915051018246 0.0 0.0 0.0 0.0 0.0
-34.27406049373113 0.0 0.0 0.0 0.0 0.0
-34.117205789911026 0.0 0.0 0.0 0.0 0.0
-33.96035094218023 0.0 0.0 0.0 0.0 0.0
-33.80349595311412 0.0 0.0 0.0 0.0 0.0
-33.64664082524199 0.0 0.0 0.0 0.0 0.0
-33.48978556104785 0.0 0.0 0.0 0.0 0.0
-33.33293016297128 0.0 0.0 0.0 0.0 0.0
-33.17607463340822 0.0 0.0 0.0 0.0 0.0
-33.019218974711706 0.0 0.0 0.0 0.0 0.0
-32.86236318919269 0.0 0.0 0.0 0.0 0.0
-32.70550727912076 0.0 0.0 0.0 0.0 0.0
-32.5486512467249 0.0 0.0 0.0 0.0 0.0
-32.39179509419421 0.0 0.0 0.0 0.0 0.0
-32.23493882367859 0.0 0.0 0.0 0.0 0.0
-32.078082437289524 0.0 0.0 0.0 0.0 0.0
-31.92122593710065 0.0 0.0 0.0 0.0 0.0
-31.764369325148536 0.0 0.0 0.0 0.0 0.0
-31.607512603433296 0.0 0.0 0.0 0.0 0.0
-31.45065577391926 0.0 0.0 0.0 0.0 0.0
-31.293798838535594 0.0 0.0 0.0 0.0 0.0
-31.136941799176967 0.0 0.0 0.0 0.0 0.0
-30.980084657704104 0.0 0.0 0.0 0.0 0.0
-30.82322741594446 0.0 0.0 0.0 0.0 0.0
-30.666370075692793 0.0 0.0 0.0 0.0 0.0
-30.50951263871173 0.0 0.0 0.0 0.0 0.0
-30.35265510673235 0.0 0.0 0.0 0.0 0.0
-30.19579748145477 0.0 0.0 0.0 0.0 0.0
-30.03893976454867 0.0 0.0 0.0 0.0 0.0
-29.882081957653867 0.0 0.0 0.0 0.0 0.0
-29.725224062380825 0.0 0.0 0.0 0.0 0.0
-29.56836608031118 0.0 0.0 0.0 0.0 0.0
-29.411508012998272 0.0 0.0 0.0 0.0 0.0
-29.254649861967646 0.0 0.0 0.0 0.0 0.0
-29.097791628717538 0.0 0.0 0.0 0.0 0.0
-28.940933314719388 0.0 0.0 0.0 0.0 0.0
-28.784074921418295 0.0 0.0 0.0 0.0 0.0
-28.627216450233483 0.0 0.0 0.0 0.0 0.0
-28.47035790255881 0.0 0.0 0.0 0.0 0.0
-28.313499279763164 0.0 0.0 0.0 0.0 0.0
-28.156640583190942 0.0 0.0 0.0 0.0 0.0
-27.999781814162496 0.0 0.0 0.0 0.0 0.0
-27.84292297397453 0.0 0.0 0.0 0.0 0.0
-27.686064063900545 0.0 0.003147409479618919 0.0 0.0 0.0
-27.529205085191272 0.0 0.0034537893873856883 0.0 0.0 0.0
-27.37234603907504 0.0 0.005073470754355432 0.0 0.0 0.0
-27.215486926758203 0.0 0.005236401859034628 0.0 0.0 0.0
-27.05862774942552 0.0 0.005261319210122353 0.0 0.0 0.0
-26.90176850824055 0.0 0.005264260748012676 0.0 0.0 0.0
-26.744909204346044 0.0 0.005255484115970656 0.0 0.0 0.0
-26.588049838864283 0.0 0.00678224770986604 0.0 0.0 0.0
-26.431190412897465 0.0 0.0066241871805847495 0.0 0.0 0.0
-26.27433092752808 0.0 0.003476777700965831 0.0 0.0 0.0
-26.11747138381924 0.0 0.0049021630622898115 0.0 0.0 0.0
-25.960611782815015 0.0042473106418513375 0.0034826127951175278 0.0 0.0 0.0
-25.80375212554081 0.0067844141178816245 0.0035046365899438795 0.0 0.0 0.0
-25.64689241300367 0.011300492565334903 0.006652046069562798 0.0 0.0 0.0
-25.490032646192613 0.01812907386363784 0.010083811662122136 0.0 0.0 0.0
-25.33317282607897 0.025191431608837953 0.013429423204030934 0.0 0.0 0.0
-25.176312953616687 0.03441113445190935 0.012212945574546434 0.0 0.0 0.0
-25.019453029742632 0.05020455784063012 0.015395013556048888 0.0 0.0 0.0
-24.862593055376905 0.06447004893525557 0.015557944660728084 0.0 0.0 0.0
-24.705733031423144 0.07611449835063853 0.015594180137092559 0.0 0.0 0.0
-24.548872958768815 0.09408231689890453 0.02042057864573645 0.0 0.0 0.0
-24.39201283828551 0.12980026110205553 0.02998519661160822 0.0 0.0 0.0
-24.23515267082921 0.1520297202007317 0.030623886278612223 0.0 0.0 0.0
-24.078292457240575 0.1859600432601934 0.0339150607338637 0.0 0.0 0.0
-23.921432198345236 0.2209119047648865 0.03141156355967333 0.0 0.0 0.0
-23.764571894954035 0.24059592157516857 0.035926015257314786 0.0 0.0 0.0
-23.60771154786331 0.2444079773687618 0.03636360930576754 0.0 0.0 0.0
-23.45085115785514 0.24510587705998066 0.041210619064199455 0.0 0.0 0.0
-23.29399072569762 0.2567482885573003 0.04269338305007109 0.0 0.0 0.0
-23.137130252145084 0.24678467741562232 0.04524417343320218 0.0 0.0 0.0
-22.980269737938386 0.22421327254501483 0.0409502996557036 0.0 0.0 0.0
-22.823409183805097 0.21306324821822237 0.03933444047326733 0.0 0.0 0.0
-22.666548590459787 0.18726732810723984 0.03950127763459065 0.0 0.0 0.0
-22.509687958604218 0.16071888675374796 0.045929191790393106 0.0 0.0 0.0
-22.35282728892762 0.14544588416515472 0.04939916987845344 0.0 0.0 0.0
-22.195966582106863 0.13022503617919684 0.05289213628009393 0.0 0.0 0.0
-22.03910583880672 0.12174923491867351 0.06579591823799565 0.0 0.0 0.0
-21.882245059680052 0.0975682760735298 0.06990493805608665 0.0 0.0 0.0
-21.725384245368055 0.08321445061806176 0.08445231832281036 0.0 0.0 0.0
-21.568523396500424 0.06665971747891081 0.09119803145175431 0.0 0.0 0.0
-21.411662513695617 0.05013067037794322 0.1058995182094863 0.0 0.0 0.0
-21.254801597561002 0.0338591519425499 0.12734176198659222 0.0 0.0 0.0
-21.097940648693083 0.0200328597906147 0.13559808258445993 0.0 0.0 0.0
-20.94107966767768 0.009114793516359632 0.13794398432364083 0.0 0.0 0.0
-20.784218655090136 0.0063709659627769755 0.14200957182918178 0.0 0.0 0.0
-20.62735761149551 0.0 0.1391543184846442 0.0 0.0 0.0
-20.470496537448724 0.0 0.14625171775747897 0.0 0.0 0.0
-20.313635433494788 0.0 0.14349025503444351 0.0 0.0 0.0
-20.15677430016895 0.0 0.15148708722676812 0.0 0.0 0.0
-19.99991313799688 0.0 0.1475290320418707 0.001747787122531745 0.0 0.0
-19.84305194749484 0.0 0.13979980278771367 0.003665709990305656 0.0 0.0
-19.686190729169848 0.0 0.13603345131222286 0.0038613770041700155 0.0 0.0
-19.529329483519856 0.0 0.13421649651123546 0.0073878918737179744 0.0 0.0
-19.372468211033897 0.0 0.13823000410454828 0.0077346439333707846 0.0 0.0
-19.215606912192264 0.0 0.1319020915267606 0.007785706470615172 0.0 0.0
-19.05874558746664 0.0 0.11819577226005085 0.007790044613171245 0.0015674598797308507 0.0
-18.901884237320274 0.0 0.10084811923158621 0.009509033537830926 0.0017200419369718409 0.0
-18.74502286220813 0.0 0.09023870221381641 0.009481359842596328 0.0017429390270853953 0.0
-18.588161462577016 0.0 0.07805716952186548 0.009325936654251804 0.0017477902748031504 0.0
-18.43130003886575 0.0 0.061664539630038984 0.011198206340643602 0.0017487509661015697 0.0
-18.274438591505298 0.0 0.05313051576587419 0.01472038306763549 0.0017477902748031504 0.0
-18.11757712091891 0.0 0.045237725883323365 0.013368268115388535 0.0017429390270853953 0.0
-17.960715627522262 0.0 0.02886107228109991 0.013595946967043564 0.0017200419369718409 0.0
-17.803854111723602 0.0 0.023940391435972264 0.013607836892074322 0.0015674598797308507 0.0
-17.64699257392385 0.0 0.02382352083056405 0.013437701146832154 0.0015674598797308507 0.0
-17.490131014516766 0.0 0.02322497269656848 0.013400279953179207 0.0017200419369718407 0.0
-17.33326943388906 0.0 0.015495427269866469 0.013337327490904065 0.0017429390270853953 0.0
-17.176407832420523 0.0 0.01366324828695814 0.011218328253403522 0.0017477902748031502 0.0
-17.01954621048414 0.0 0.010501627125801105 0.00911014772762753 0.0017487509661015697 0.0
-16.86268456844623 0.0 0.010339660539875672 0.005615644695870239 0.0017477902748031502 0.0
-16.70582290666655 0.0 0.008713179560000506 0.003892317628654489 0.0017429390270853953 0.0
-16.548961225498427 0.0 0.00837407018785774 0.005640104751186235 0.0017200419369718407 0.0
-16.392099525288856 0.0 0.0050274941271951645 0.005785780441112411 0.0015674598797308509 0.0
-16.235237806378628 0.0 0.00314740947961889 0.007387891873717974 0.0 0.0
-16.078376069102426 0.0 0.0 0.007558027618960142 0.0015674598797308504 0.0
-15.92151431378895 0.0 0.0 0.009477021700040257 0.0017200419369718407 0.0
-15.764652540761022 0.0 0.0 0.014750252478813765 0.0017429390270853953 0.0
-15.607790750335674 0.0 0.0 0.02053062356406388 0.0017477902748031507 0.0
-15.450928942824273 0.0 0.0 0.026510999805734452 0.0017487509661015701 0.0
-15.294067118532613 0.0 0.0 0.030459789327495594 0.0017477902748031507 0.0
-15.137205277761012 0.0 0.0 0.030869493849423543 0.003310398906816246 0.0
-14.980343420804417 0.0 0.0 0.03265470216560823 0.0034400838739436813 0.0
-14.82348154795249 0.0 0.0 0.036143795841503255 0.004877858786547095 0.0
-14.666619659489712 0.0 0.0 0.03816349263638193 0.0034678322117749913 0.0
-14.509757755695478 0.0 0.0 0.03620814857495505 0.006626609752648667 0.0
-14.352895836844176 0.0 0.0 0.030264122313631237 0.013205503942473384 0.0
-14.196033903205283 0.0 0.0 0.024466842955539796 0.01542519567497597 0.0
-14.03917195504346 0.0 0.0 0.02426469537250695 0.017222670686425565 0.0
-13.882309992618628 0.0 0.0 0.02633438349132379 0.01882950278202007 0.0
-13.725448016186052 0.0 0.0 0.03890375548366806 0.018988857469575657 0.0
-13.568586025996431 0.0 0.0 0.04504062612698938 0.02057148111780705 0.0
-13.41172402229598 0.0 0.0 0.054342453873309174 0.01911915246205037 0.0
-13.254862005326506 0.0 0.0 0.0663302531359617 0.021880216836689424 0.0016458328737173932
-13.097999975325482 0.0 0.0 0.09934099160621906 0.01841723587263219 0.001806044033820433
-12.941137932526143 0.0 0.0 0.14607839560782707 0.013580320018594445 0.0018300859784396652
-12.784275877157544 0.0 0.0 0.17817322984622033 0.011993853605169379 0.003481012662260701
-12.627413809444636 0.0 0.0 0.19854276405357726 0.011838341682807473 0.0036422325482270814
-12.470551729608351 0.0 0.0 0.21555810455738303 0.01025091457808398 0.0036652657669829732
-12.313689637865663 0.0 0.0 0.23632868790618444 0.010112487806819451 0.0036652657669829732
-12.156827534429663 0.0 0.0 0.26448349653055214 0.011790626119983522 0.0036422325482270814
-11.999965419509632 0.0 0.0 0.27854042437512605 0.013377092533408592 0.005126845535978095
-11.8431032933111 0.0 0.0 0.27613878990355306 0.010421542477720779 0.0036361300122600988
-11.686241156035917 0.0 0.0 0.2520917931098857 0.011865129329340363 0.0036361300122600988
-11.52937900788233 0.0 0.0 0.21163202367237716 0.012000626235483976 0.003481012662260702
-11.372516849045034 0.0 0.0 0.17999590040161054 0.016720091025773903 0.0034820213881240412
-11.215654679715236 0.0 0.0 0.15649343435770932 0.015604565378749852 0.0036412238223637408
-11.058792500080726 0.0 0.0 0.13190646788549432 0.015475841102920843 0.00366017195687933
-10.901930310325925 0.0 0.0 0.09506741650612471 0.015162333641478572 0.005287056696081134
-10.74506811063196 0.0 0.0 0.059098445699803825 0.012024484016895959 0.005288065421944473
-10.588205901176714 0.0 0.0 0.03152234417911859 0.013584210575013793 0.003665265766982971
-10.431343682134889 0.0 0.0 0.01818935483077061 0.018406572685898265 0.003665265766982972
-10.27448145367806 0.0 0.0 0.007186815503991362 0.0186898004015651 0.005288065421944475
-10.117619215974733 0.0 0.0 0.0019179228677739801 0.016894609481830018 0.005287056696081135
-9.960756969190388 0.0 0.0 0.0017477871225317632 0.018496590329706776 0.0036601719568793312
-9.803894713487555 0.0 0.0 0.0 0.02065729328730421 0.005287056696081134
-9.647032449025849 0.0 0.0 0.0 0.022304717649456934 0.005288065421944474
-9.490170175962028 0.0 0.0 0.0 0.02870813269192711 0.005311098640700368
-9.333307894450051 0.0 0.0 0.0 0.03539376696754004 0.005471309800803405
-9.176445604641113 0.0 0.0 0.0 0.03877482631851945 0.007118151400384139
-9.019583306683709 0.0 0.0 0.0 0.039329012098414405 0.008768069358341835
-8.862721000723676 0.0 0.0 0.0 0.046074994297407745 0.008948237378823802
-8.705858686904238 0.0 0.0 0.0 0.0603941025043083 0.01240419937060193
-8.548996365366058 0.0 0.0 0.0 0.07423632386510176 0.014235294074904937
-8.392134036247278 0.0 0.0 0.0 0.10265702336705067 0.01277880811601346
-8.235271699683572 0.0 0.0 0.0 0.1581435803641265 0.014293565584350689
-8.078409355808184 0.0 0.0 0.0 0.20869802390703512 0.014430743525697837
-7.921547004751973 0.0 0.0 0.0 0.2501257180359342 0.021007972484600426
-7.764684646643459 0.0 0.0 0.0 0.2765280379276951 0.026420002050094753
-7.607822281608856 0.0 0.0 0.0 0.2978563300525059 0.03353305964037524
-7.4509599097721235 0.0 0.0 0.0 0.3161939641518339 0.04398119143726098
-7.294097531255003 0.0 0.0 0.0 0.30724164578178137 0.05001847435002852
-7.137235146177053 0.0 0.0 0.0 0.2887424514853773 0.0707341515432824
-6.980372754655696 0.0 0.0 0.0 0.25472691016895854 0.10239413512608314
-6.823510356806251 0.0 0.0 0.0 0.19403378915487832 0.1382578710855861
-6.666647952741972 0.0 0.0 0.0 0.13613273486926847 0.20225259738865303
-6.50978554257409 0.0 0.0 0.0 0.09064280407971187 0.24271104001217614
-6.352923126411845 0.0 0.0 0.0 0.05975696681837478 0.28953876280506036
-6.196060704362518 0.0 0.0 0.0 0.03372536194077991 0.3300431530317786
-6.039198276531472 0.0 0.0 0.0 0.0081424635131363 0.3537793111075835
-5.882335843022184 0.0 0.0 0.0 0.003134919759461674 0.3566355192982016
-5.72547340393628 0.0 0.0 0.0 0.0 0.3348639187212945
-5.568610959373565 0.0 0.0 0.0 0.0 0.30287760540001074
-5.411748509432059 0.0 0.0 0.0 0.0 0.26167997420787736
-5.254886054208033 0.0 0.0 0.0 0.0 0.19429027711116445
-5.098023593796027 0.0 0.0 0.0 0.0 0.14759225574923693
-4.941161128288892 0.0 0.0 0.0 0.0 0.09340420840654584
-4.784298657777814 0.0 0.0 0.0 0.0 0.04577235457053613
-4.627436182352354 0.0 0.0 0.0 0.0 0.013511127254564437
-4.470573702100466 0.0 0.0 0.0 0.0 0.003451876907537843
-4.313711217108529 0.0 0.0 0.0 0.0 0.00164583287371739
-4.156848727461377 0.0 0.0 0.0 0.0 0.0
-3.999986233242325 0.0 0.0 0.0 0.0 0.0
-3.8431237345332026 0.0 0.0 0.0 0.0 0.0
-3.6862612314143672 0.0 0.0 0.0 0.0 0.0
-3.52939872396474 0.0 0.0 0.0 0.0 0.0
-3.372536212261832 0.0 0.0 0.0 0.0 0.0
-3.2156736963817645 0.0 0.0 0.0 0.0 0.0
-3.0588111763992973 0.0 0.0 0.0 0.0 0.0
-2.901948652387853 0.0 0.0 0.0 0.0 0.0
-2.745086124419542 0.0 0.0 0.0 0.0 0.0
-2.5882235925651793 0.0 0.0 0.0 0.0 0.0
-2.431361056894315 0.0 0.0 0.0 0.0 0.0
-2.274498517475255 0.0 0.0 0.0 0.0 0.0
-2.1176359743750814 0.0 0.0 0.0 0.0 0.0
-1.960773427659677 0.0 0.0 0.0 0.0 0.0
-1.803910877393745 0.0 0.0 0.0 0.0 0.0
-1.6470483236408273 0.0 0.0 0.0 0.0 0.0
-1.4901857664633347 0.0 0.0 0.0 0.0 0.0
-1.3333232059225593 0.0 0.0 0.0 0.0 0.0
-1.1764606420786936 0.0 0.0 0.0 0.0 0.0
-1.0195980749908542 0.0 0.0 0.0 0.0 0.0
-0.8627355047170991 0.0 0.0 0.0 0.0 0.0
-0.7058729313144481 0.0 0.0 0.0 0.0 0.0

==> fig/dyn_dist_a.dat <==
x pp mp mf f ff
-39.293316858475336 0.0 0.0 0.0 0.0 0.0
-39.13646844475848 0.0 0.0 0.0 0.0 0.0
-38.97961977457023 0.0 0.0 0.0 0.0 0.0
-38.82277085249996 0.0 0.0 0.0 0.0 0.0
-38.665921683054904 0.0 0.0 0.0 0.0 0.0
-38.509072270661676 0.0 0.0 0.0 0.0 0.0
-38.35222261966767 0.0 0.0 0.0 0.0 0.0
-38.195372734342506 0.0 0.0 0.0 0.0 0.0
-38.03852261887943 0.0 0.0 0.0 0.0 0.0
-37.88167227739668 0.0 0.0 0.0 0.0 0.0
-37.72482171393875 0.0 0.0 0.0 0.0 0.0
-37.56797093247782 0.0 0.0 0.0 0.0 0.0
-37.411119936915 0.0 0.0 0.0 0.0 0.0
-37.25426873108157 0.0 0.0 0.0 0.0 0.0
-37.09741731874027 0.0 0.0 0.0 0.0 0.0
-36.94056570358653 0.0 0.0 0.0 0.0 0.0
-36.78371388924965 0.0 0.0 0.0 0.0 0.0
-36.626861879294 0.0 0.0 0.0 0.0 0.0
-36.47000967722019 0.0 0.0 0.0 0.0 0.0
-36.31315728646615 0.0 0.0 0.0 0.0 0.0
-36.15630471040834 0.0 0.0 0.0 0.0 0.0
-35.999451952362776 0.0 0.0 0.0 0.0 0.0
-35.84259901558616 0.0 0.0 0.0 0.0 0.0
-35.685745903276924 0.0 0.0 0.0 0.0 0.0
-35.528892618576265 0.0 0.0 0.0 0.0 0.0
-35.37203916456916 0.0 0.0 0.0 0.0 0.0
-35.21518554428539 0.0 0.0 0.0 0.0 0.0
-35.05833176070054 0.0 0.0 0.0 0.0 0.0
-34.90147781673694 0.0 0.0 0.0 0.0 0.0
-34.74462371526465 0.0 0.0 0.0 0.0 0.0
-34.58776945910233 0.0 0.0 0.0 0.0 0.0
-34.430915051018246 0.0 0.0 0.0 0.0 0.0
-34.27406049373113 0.0 0.0 0.0 0.0 0.0
-34.117205789911026 0.0 0.0 0.0 0.0 0.0
-33.96035094218023 0.0 0.0 0.0 0.0 0.0
-33.80349595311412 0.0 0.0 0.0 0.0 0.0
-33.64664082524199 0.0 0.0 0.0 0.0 0.0
-33.48978556104785 0.0 0.0 0.0 0.0 0.0
-33.33293016297128 0.0 0.0 0.0 0.0 0.0
-33.17607463340822 0.0 0.0 0.0 0.0 0.0
-33.019218974711706 0.0 0.0 0.0 0.0 0.0
-32.86236318919269 0.0 0.0 0.0 0.0 0.0
-32.70550727912076 0.0 0.0 0.0 0.0 0.0
-32.5486512467249 0.0 0.0 0.0 0.0 0.0
-32.39179509419421 0.0 0.0 0.0 0.0 0.0
-32.23493882367859 0.0 0.0 0.0 0.0 0.0
-32.078082437289524 0.0 0.0 0.0 0.0 0.0
-31.92122593710065 0.0 0.0 0.0 0.0 0.0
-31.764369325148536 0.0 0.0 0.0 0.0 0.0
-31.607512603433296 0.0 0.0 0.0 0.0 0.0
-31.45065577391926 0.0 0.0 0.0 0.0 0.0
-31.293798838535594 0.0 0.0 0.0 0.0 0.0
-31.136941799176967 0.0 0.0 0.0 0.0 0.0
-30.980084657704104 0.0 0.0 0.0 0.0 0.0
-30.82322741594446 0.0 0.0 0.0 0.0 0.0
-30.666370075692793 0.0 0.0 0.0 0.0 0.0
-30.50951263871173 0.0 0.0 0.0 0.0 0.0
-30.35265510673235 0.0 0.0 0.0 0.0 0.0
-30.19579748145477 0.0 0.0 0.0 0.0 0.0
-30.03893976454867 0.0 0.0 0.0 0.0 0.0
-29.882081957653867 0.0 0.0 0.0 0.0 0.0
-29.725224062380825 0.0 0.0 0.0 0.0 0.0
-29.56836608031118 0.0 0.0 0.0 0.0 0.0
-29.411508012998272 0.0 0.0 0.0 0.0 0.0
-29.254649861967646 0.0 0.0 0.0 0.0 0.0
-29.097791628717538 0.0 0.0 0.0 0.0 0.0
-28.940933314719388 0.0 0.0 0.0 0.0 0.0
-28.784074921418295 0.0 0.0 0.0 0.0 0.0
-28.627216450233483 0.0 0.0 0.0 0.0 0.0
-28.47035790255881 0.0 0.0 0.0 0.0 0.0
-28.313499279763164 0.0 0.0 0.0 0.0 0.0
-28.156640583190942 0.0 0.0 0.0 0.0 0.0
-27.999781814162496 0.0 0.0 0.0 0.0 0.0
-27.84292297397453 0.0 0.0 0.0 0.0 0.0
-27.686064063900545 0.0 0.0 0.0 0.0 0.0
-27.529205085191272 0.0 0.0 0.0 0.0 0.0
-27.37234603907504 0.0 0.0 0.0 0.0 0.0
-27.215486926758203 0.0 0.0 0.0 0.0 0.0
-27.05862774942552 0.0 0.0 0.0 0.0 0.0
-26.90176850824055 0.0 0.0 0.0 0.0 0.0
-26.744909204346044 0.0 0.0 0.0 0.0 0.0
-26.588049838864283 0.0 0.0 0.0 0.0 0.0
-26.431190412897465 0.004647057525790287 0.0 0.0 0.0 0.0
-26.27433092752808 0.005099418448434164 0.0 0.0 0.0 0.0
-26.11747138381924 0.007490830349077727 0.0 0.0 0.0 0.0
-25.960611782815015 0.010054922095940388 0.0 0.0 0.0 0.0
-25.80375212554081 0.01264142105617523 0.0 0.0 0.0 0.0
-25.64689241300367 0.02684705875792148 0.0 0.0 0.0 0.0
-25.490032646192613 0.03984995973145202 0.0 0.0 0.0 0.0
-25.33317282607897 0.055064992152252204 0.0 0.0 0.0 0.0
-25.176312953616687 0.0794106657774764 0.0 0.0 0.0 0.0
-25.019453029742632 0.09349570751269258 0.0 0.0 0.0 0.0
-24.862593055376905 0.12772219930406628 0.0 0.0 0.0 0.0
-24.705733031423144 0.1750434303383674 0.0 0.0 0.0 0.0
-24.548872958768815 0.21680893071773288 0.0 0.0 0.0 0.0
-24.39201283828551 0.2500651710828912 0.002194443831623191 0.0 0.0 0.0
-24.23515267082921 0.29670308018564295 0.002408058711760577 0.0 0.0 0.0
-24.078292457240575 0.3035402611038103 0.009023446132789126 0.0 0.0 0.0
-23.921432198345236 0.30324221524754313 0.009671082520006142 0.0 0.0 0.0
-23.764571894954035 0.2934820712395455 0.020740814424416814 0.0 0.0 0.0
-23.60771154786331 0.2864869491036796 0.030605694424193287 0.0 0.0 0.0
-23.45085115785514 0.2663715959075222 0.044784339721925366 0.0 0.0 0.0
-23.29399072569762 0.22184416547718938 0.057164339769913496 0.0 0.0 0.0
-23.137130252145084 0.18133540023394512 0.07358575825467302 0.0 0.0 0.0
-22.980269737938386 0.14557119614683603 0.08835124277070318 0.0 0.0 0.0
-22.823409183805097 0.09545056509690958 0.10918277819460985 0.0 0.0 0.0
-22.666548590459787 0.0831749670522689 0.12216067339887703 0.0 0.0 0.0
-22.509687958604218 0.07034790771080074 0.13833238617388682 0.0 0.0 0.0
-22.35282728892762 0.05531274639754252 0.13687006582221317 0.0 0.0 0.0
-22.195966582106863 0.04440569879854955 0.14968309258643592 0.0 0.0 0.0
-22.03910583880672 0.02787660317737206 0.15943142956732093 0.0 0.0 0.0
-21.882245059680052 0.022974600144968604 0.16452202594761434 0.0 0.0 0.0
-21.725384245368055 0.020287700561682998 0.18431362494853837 0.0 0.0 0.0
-21.568523396500424 0.017019741206874828 0.19019420589390879 0.0 0.0 0.0
-21.411662513695617 0.0074640800415263775 0.1951055870131379 0.0 0.0 0.0
-21.254801597561002 0.004907179555986407 0.19835148557348128 0.0020789467878535492 0.0 0.0
-21.097940648693083 0.0025497092242171004 0.2104291480219984 0.002281318779562652 0.0 0.0
-20.94107966767768 0.002323528762895155 0.22620318088997143 0.0023116875517132612 0.0 0.0
-20.784218655090136 0.0 0.2221433354456589 0.002318121838159968 0.0 0.0
-20.62735761149551 0.0 0.20904769301004125 0.0023193960181978716 0.0 0.0
-20.470496537448724 0.0 0.206456293425687 0.002318121838159968 0.0 0.0
-20.313635433494788 0.0 0.1706854341617057 0.0023116875517132612 0.0 0.0
-20.15677430016895 0.0 0.14846319526537557 0.002281318779562652 0.0 0.0
-19.99991313799688 0.0 0.12198456122388573 0.0020789467878535492 0.0 0.0
-19.84305194749484 0.0 0.09926827391889409 0.0 0.0 0.0
-19.686190729169848 0.0 0.07029215508668885 0.0020789467878535492 0.0 0.0
-19.529329483519856 0.0 0.044268587965464734 0.0022813187795626523 0.0 0.0
-19.372468211033897 0.0 0.02563418630881681 0.0023116875517132617 0.0 0.0
-19.215606912192264 0.0 0.015361106821362325 0.0023181218381599688 0.0 0.0
-19.05874558746664 0.0 0.0 0.0023193960181978716 0.0 0.0
-18.901884237320274 0.0 0.0 0.0023181218381599688 0.0 0.0
-18.74502286220813 0.0 0.0 0.0023116875517132617 0.0 0.0
-18.588161462577016 0.0 0.0 0.0022813187795626523 0.0 0.0
-18.43130003886575 0.0 0.0 0.002078946787853549 0.0 0.0
-18.274438591505298 0.0 0.0 0.0 0.0 0.0
-18.11757712091891 0.0 0.0 0.0 0.0 0.0
-17.960715627522262 0.0 0.0 0.0 0.0 0.0
-17.803854111723602 0.0 0.0 0.0 0.0 0.0
-17.64699257392385 0.0 0.0 0.0 0.0 0.0
-17.490131014516766 0.0 0.0 0.0020789467878535497 0.0 0.0
-17.33326943388906 0.0 0.0 0.004360265567416201 0.0 0.0
-17.176407832420523 0.0 0.0 0.006671953119129463 0.0 0.0
-17.01954621048414 0.0 0.0 0.006911128169435883 0.0 0.0
-16.86268456844623 0.0 0.0 0.006949205408071101 0.0 0.0
-16.70582290666655 0.0 0.0 0.009034586482371359 0.0 0.0
-16.548961225498427 0.0 0.0 0.013388417763340852 0.0 0.0
-16.392099525288856 0.0 0.0 0.013785453280274446 0.0019458122644934698 0.0
-16.235237806378628 0.0 0.0 0.013613450060715952 0.0021352244734822853 0.0
-16.078376069102426 0.0 0.0 0.011315905261934007 0.002163648447416353 0.0
-15.92151431378895 0.0 0.0 0.015272701025969906 0.0021696706859625314 0.0
-15.764652540761022 0.0 0.0 0.017949781142428255 0.0021708632682640176 0.0
-15.607790750335674 0.0 0.0 0.02256028767296136 0.0021696706859625314 0.0
-15.450928942824273 0.0 0.0 0.02278196252401058 0.002163648447416353 0.0
-15.294067118532613 0.0 0.0 0.020375700410047166 0.0021352244734822853 0.0
-15.137205277761012 0.0 0.0 0.02038729480290269 0.0019458122644934698 0.0
-14.980343420804417 0.0 0.0 0.022851682714834322 -2.168404344971009e-19 0.0
-14.82348154795249 0.0 0.0 0.025087215789277147 0.0019458122644934695 0.0
-14.666619659489712 0.0 0.0 0.024652103033708326 0.004081036737975754 0.0
-14.509757755695478 0.0 0.0 0.017989132561101382 0.004298872920898637 0.0
-14.352895836844176 0.0 0.0 0.01551060189623842 0.006279131397872353 0.0
-14.196033903205283 0.0 0.0 0.021936945678614768 0.0064757584277088335 0.0
-14.03917195504346 0.0 0.0 0.029147568762085706 0.006504182401642902 0.0
-13.882309992618628 0.0 0.0 0.03155036263025079 0.006502989819341417 0.0
-13.725448016186052 0.0 0.0 0.0378813861503841 0.006469736189162656 0.0
-13.568586025996431 0.0 0.0 0.04706142962027704 0.006250707423938287 0.0
-13.41172402229598 0.0 0.0 0.048222585079499794 0.006055272976403292 0.0
-13.254862005326506 0.0 0.0 0.05893861773900326 0.004270448946964571 0.0
-13.097999975325482 0.0 0.0 0.0679603830616965 0.004109460711909823 0.0
-12.941137932526143 0.0 0.0 0.06989769540214215 0.0041154829504560005 0.0
-12.784275877157544 0.0 0.0 0.0677023862188797 0.004306087741746302 0.0
-12.627413809444636 0.0 0.0 0.06613811152340657 0.008224943662365824 0.0
-12.470551729608351 0.0 0.0 0.0800584143975123 0.008603768080343452 0.0
-12.313689637865663 0.0 0.0 0.08900270364968188 0.008633384636579006 0.0
-12.156827534429663 0.0 0.0 0.1031761464141102 0.010400636586874533 0.0
-11.999965419509632 0.0 0.0 0.1170519603108436 0.008640599457426673 0.0016808505944347846
-11.8431032933111 0.0 0.0 0.1325248392627622 0.008638214292823704 0.001844470502625123
-11.686241156035917 0.0 0.0 0.14301463540577747 0.012334404374275647 0.0018690239779809346
-11.52937900788233 0.0 0.0 0.1565976058948704 0.014603385691180103 0.0018742261670229529
-11.372516849045034 0.0 0.0 0.16406288434787417 0.016604853321240218 0.0018752563551387047
-11.215654679715236 0.0 0.0 0.1742119455641316 0.016857135716643344 0.0035550767614577375
-11.058792500080726 0.0 0.0 0.16952917048269897 0.019196202040809775 0.0037134944806060575
-10.901930310325925 0.0 0.0 0.16016935194050574 0.01925907222722409 0.0037134944806060575
-10.74506811063196 0.0 0.0 0.14710100613057797 0.019286303618856672 0.0035550767614577375
-10.588205901176714 0.0 0.0 0.14142253372356187 0.019414038223732662 0.005236957544008274
-10.431343682134889 0.0 0.0 0.11784175401266239 0.02094538727546677 0.005563167172273199
-10.27448145367806 0.0 0.0 0.10803448262205192 0.01682871174270928 0.007287922528377588
-10.117619215974733 0.0 0.0 0.10100187936401367 0.0166060459035417 0.007437393339296151
-9.960756969190388 0.0 0.0 0.08595803317553258 0.02631151290831968 0.007300387282693128
-9.803894713487555 0.0 0.0 0.0764164830672654 0.04482290262532843 0.005622678501068857
-9.647032449025849 0.0 0.0 0.0675479306117936 0.06846334359809476 0.007294154905535357
-9.490170175962028 0.0 0.0 0.06063807662239573 0.08645853608352809 0.00740763767489832
-9.333307894450051 0.0 0.0 0.05589063065707561 0.10392401053787503 0.0070997491448314375
-9.176445604641113 0.0 0.0 0.052061263201259145 0.1154619466206947 0.0037186966696480753
-9.019583306683709 0.0 0.0 0.05804658842166499 0.12440446160054491 0.0052369575440082755
-8.862721000723676 0.0 0.0 0.05377742917070061 0.14438558209221372 0.003718696669648077
-8.705858686904238 0.0 0.0 0.05214130360490038 0.16049822211299059 0.00373804795596187
-8.548996365366058 0.0 0.0 0.05651443774521009 0.16217493717578263 0.005399547264082861
-8.392134036247278 0.0 0.0 0.05033317481954186 0.16518237084623977 0.007081428046633396
-8.235271699683572 0.0 0.0 0.045744054414636914 0.16027122125407367 0.005587720647629012
-8.078409355808184 0.0 0.0 0.04087761833453307 0.17413134337409286 0.010654825906289175
-7.921547004751973 0.0 0.0 0.03389676997427343 0.18199108712193174 0.027935870477009996
-7.764684646643459 0.0 0.0 0.026761418593712505 0.20680997288370812 0.04629061602113832
-7.607822281608856 0.0 0.0 0.017906543797384267 0.2160193629316354 0.080117885340829
-7.4509599097721235 0.0 0.0 0.012878424710539516 0.2083320746592761 0.10719308337065049
-7.294097531255003 0.0 0.0 0.004157893575707117 0.20418194218702898 0.16699481162689844
-7.137235146177053 0.0 0.0 0.0 0.2011736264360196 0.20476261576013616
-6.980372754655696 0.0 0.0 0.0 0.17895681299239757 0.2390825929971248
-6.823510356806251 0.0 0.0 0.0 0.16264544668666414 0.2790434307676075
-6.666647952741972 0.0 0.0 0.0 0.1311220994693275 0.3014186618396263
-6.50978554257409 0.0 0.0 0.0 0.10432690280626988 0.32246766377609665
-6.352923126411845 0.0 0.0 0.0 0.06933193682489414 0.3462879089333002
-6.196060704362518 0.0 0.0 0.0 0.050419627967770386 0.32575548820241873
-6.039198276531472 0.0 0.0 0.0 0.03704448322359927 0.3063167044831056
-5.882335843022184 0.0 0.0 0.0 0.020272619428758187 0.24811731023452718
-5.72547340393628 0.0 0.0 0.0 0.008162073475951548 0.21109817378125198
-5.568610959373565 0.0 0.0 0.0 0.0038916245289869478 0.17511267544014017
-5.411748509432059 0.0 0.0 0.0 0.0 0.1350177765576941
-5.254886054208033 0.0 0.0 0.0 0.0 0.10557556017668834
-5.098023593796027 0.0 0.0 0.0 0.0 0.06447105384173835
-4.941161128288892 0.0 0.0 0.0 0.0 0.022857330652150065
-4.784298657777814 0.0 0.0 0.0 0.0 0.010248723474799104
-4.627436182352354 0.0 0.0 0.0 0.0 0.0016808505944347907
-4.470573702100466 0.0 0.0 0.0 0.0 0.0
-4.313711217108529 0.0 0.0 0.0 0.0 0.0
-4.156848727461377 0.0 0.0 0.0 0.0 0.0
-3.999986233242325 0.0 0.0 0.0 0.0 0.0
-3.8431237345332026 0.0 0.0 0.0 0.0 0.0
-3.6862612314143672 0.0 0.0 0.0 0.0 0.0
-3.52939872396474 0.0 0.0 0.0 0.0 0.0
-3.372536212261832 0.0 0.0 0.0 0.0 0.0
-3.2156736963817645 0.0 0.0 0.0 0.0 0.0
-3.0588111763992973 0.0 0.0 0.0 0.0 0.0
-2.901948652387853 0.0 0.0 0.0 0.0 0.0
-2.745086124419542 0.0 0.0 0.0 0.0 0.0
-2.5882235925651793 0.0 0.0 0.0 0.0 0.0
-2.431361056894315 0.0 0.0 0.0 0.0 0.0
-2.274498517475255 0.0 0.0 0.0 0.0 0.0
-2.1176359743750814 0.0 0.0 0.0 0.0 0.0
-1.960773427659677 0.0 0.0 0.0 0.0 0.0
-1.803910877393745 0.0 0.0 0.0 0.0 0.0
-1.6470483236408273 0.0 0.0 0.0 0.0 0.0
-1.4901857664633347 0.0 0.0 0.0 0.0 0.0
-1.3333232059225593 0.0 0.0 0.0 0.0 0.0
-1.1764606420786936 0.0 0.0 0.0 0.0 0.0
-1.0195980749908542 0.0 0.0 0.0 0.0 0.0
-0.8627355047170991 0.0 0.0 0.0 0.0 0.0
-0.7058729313144481 0.0 0.0 0.0 0.0 0.0

==> fig/dyn_dist_all.dat <==
x pp mp mf f ff
-39.293316858475336 0.0 0.0 0.0 0.0 0.0
-39.13646844475848 0.0 0.0 0.0 0.0 0.0
-38.97961977457023 0.0 0.0 0.0 0.0 0.0
-38.82277085249996 0.0 0.0 0.0 0.0 0.0
-38.665921683054904 0.0 0.0 0.0 0.0 0.0
-38.509072270661676 0.0 0.0 0.0 0.0 0.0
-38.35222261966767 0.0 0.0 0.0 0.0 0.0
-38.195372734342506 0.0 0.0 0.0 0.0 0.0
-38.03852261887943 0.0 0.0 0.0 0.0 0.0
-37.88167227739668 0.0 0.0 0.0 0.0 0.0
-37.72482171393875 0.0 0.0 0.0 0.0 0.0
-37.56797093247782 0.0 0.0 0.0 0.0 0.0
-37.411119936915 0.0 0.0 0.0 0.0 0.0
-37.25426873108157 0.0 0.0 0.0 0.0 0.0
-37.09741731874027 0.0 0.0 0.0 0.0 0.0
-36.94056570358653 0.0 0.0 0.0 0.0 0.0
-36.78371388924965 0.0 0.0 0.0 0.0 0.0
-36.626861879294 0.0 0.0 0.0 0.0 0.0
-36.47000967722019 0.0 0.0 0.0 0.0 0.0
-36.31315728646615 0.0 0.0 0.0 0.0 0.0
-36.15630471040834 0.0 0.0 0.0 0.0 0.0
-35.999451952362776 0.0 0.0 0.0 0.0 0.0
-35.84259901558616 0.0 0.0 0.0 0.0 0.0
-35.685745903276924 0.0 0.0 0.0 0.0 0.0
-35.528892618576265 0.0 0.0 0.0 0.0 0.0
-35.37203916456916 0.0 0.0 0.0 0.0 0.0
-35.21518554428539 0.0 0.0 0.0 0.0 0.0
-35.05833176070054 0.0 0.0 0.0 0.0 0.0
-34.90147781673694 0.0 0.0 0.0 0.0 0.0
-34.74462371526465 0.0 0.0 0.0 0.0 0.0
-34.58776945910233 0.0 0.0 0.0 0.0 0.0
-34.430915051018246 0.0 0.0 0.0 0.0 0.0
-34.27406049373113 0.0 0.0 0.0 0.0 0.0
-34.117205789911026 0.0 0.0 0.0 0.0 0.0
-33.96035094218023 0.0 0.0 0.0 0.0 0.0
-33.80349595311412 0.0 0.0 0.0 0.0 0.0
-33.64664082524199 0.0 0.0 0.0 0.0 0.0
-33.48978556104785 0.0 0.0 0.0 0.0 0.0
-33.33293016297128 0.0 0.0 0.0 0.0 0.0
-33.17607463340822 0.0 0.0 0.0 0.0 0.0
-33.019218974711706 0.0 0.0 0.0 0.0 0.0
-32.86236318919269 0.0 0.0 0.0 0.0 0.0
-32.70550727912076 0.0 0.0 0.0 0.0 0.0
-32.5486512467249 0.0 0.0 0.0 0.0 0.0
-32.39179509419421 0.0 0.0 0.0 0.0 0.0
-32.23493882367859 0.0 0.0 0.0 0.0 0.0
-32.078082437289524 0.00014097069582161826 0.0 0.0 0.0 0.0
-31.92122593710065 0.00029566397494970673 0.0 0.0 0.0 0.0
-31.764369325148536 0.0004524165212828686 0.0 0.0 0.0 0.0
-31.607512603433296 0.0004686346724456879 0.0 0.0 0.0 0.0
-31.45065577391926 0.0007531580324474867 0.0 0.0 0.0 0.0
-31.293798838535594 0.0013449222829981758 0.00012002427520272693 0.0 0.0 0.0
-31.136941799176967 0.0016854362416261644 0.0002517321354631049 0.0 0.0 0.0
-30.980084657704104 0.0022832918932898603 0.000385193282477848 0.0 0.0 0.0
-30.82322741594446 0.002891883396659071 0.0005190259015147346 0.0 0.0 0.0
-30.666370075692793 0.004068039917073626 0.0008929806334630617 0.0 0.0 0.0
-30.50951263871173 0.005314523019216752 0.0009301561474125234 0.00011465889395999255 0.0 0.0
-30.35265510673235 0.006157467419523016 0.0017755859340947075 0.00012582019393814336 0.0 0.0
-30.19579748145477 0.007635415151549376 0.0024564820628018213 0.00012749510444862687 0.0 0.0
-30.03893976454867 0.008856366792548882 0.0027535603269538997 0.00024250886471482386 0.0 0.0
-29.882081957653867 0.009825199838463344 0.0031343380292520938 0.0002537404387734396 0.0 0.0
-29.725224062380825 0.01175268708635828 0.0034124485031710584 0.0002553450752034582 0.0 0.0
-29.56836608031118 0.013598125022454072 0.004518383255897583 0.0002553450752034582 0.0 0.0
-29.411508012998272 0.01582284434875918 0.0055642873096016605 0.0004830582266934247 0.0 0.0
-29.254649861967646 0.01809740479445527 0.006154200717162209 0.0007234670405110958 0.0 0.0
-29.097791628717538 0.02090346703002524 0.006764233453864466 0.0009781023831021453 0.0 0.0
-28.940933314719388 0.025539685363940128 0.007375493561302548 0.0011286298201194824 0.0 0.0
-28.784074921418295 0.030883362916825828 0.009655931977865097 0.0014784815143042494 0.0 0.0
-28.627216450233483 0.03747592844106858 0.013252374895303417 0.0015147049236677987 0.0 0.0
-28.47035790255881 0.04483181136832887 0.0167122228659921 0.0018745830448316384 0.0 0.0
-28.313499279763164 0.049858292841342196 0.021190021710978432 0.002365241928240852 0.0 0.0
-28.156640583190942 0.05637259261686986 0.026020165443621047 0.0025033291482161506 0.0 0.0
-27.999781814162496 0.06211777837258706 0.029913248448437985 0.0023797530492399694 0.0 0.0
-27.84292297397453 0.06791879191137014 0.033234642891883194 0.00270190254563078 0.0 0.0
-27.686064063900545 0.07533462422224972 0.03936927003189763 0.0026286093046428882 0.00021769076312602611 0.0
-27.529205085191272 0.08100844664352852 0.0444174235550544 0.0027378859858128604 0.0003477269291611965 0.0
-27.37234603907504 0.0862764429325312 0.0479421772246286 0.00263306834762674 0.00036150229753870026 0.0
-27.215486926758203 0.08904087289071935 0.052281625939600174 0.0026191931892556868 0.0005814567960073454 0.0
-27.05862774942552 0.09294687631617779 0.05691842546460807 0.0027021871378565196 0.0006031178761089537 0.0
-26.90176850824055 0.10177088401591754 0.0640359732905295 0.002390629756992381 0.0007150765228166429 0.0
-26.744909204346044 0.10855946201133151 0.06981964697650601 0.002388599980175693 0.0007256052040559727 0.0
-26.588049838864283 0.11579676949699286 0.07621692255672285 0.0025722371162045362 0.0009415025274688309 0.0
-26.431190412897465 0.11974795056370553 0.08229205930565489 0.0025815794616073926 0.0009401159910405738 0.0
-26.27433092752808 0.12027159751644129 0.08651932477157431 0.0027311863437709267 0.0007144027755447364 0.0
-26.11747138381924 0.12072417497410258 0.091171574601669 0.00332198688928477 0.0007118298356784691 0.0
-25.960611782815015 0.11826632015176643 0.09481767607679462 0.003618157579948924 0.0008098763733629479 0.0
-25.80375212554081 0.11720215635126058 0.09602076220241931 0.00431701068754512 0.0007114929620425157 0.0
-25.64689241300367 0.11485347637668206 0.09538569579533698 0.00427562324204937 0.0007127460764772749 0.0
-25.490032646192613 0.10884088668605926 0.08942149549501187 0.004763207289903232 0.0006027142914762516 0.0
-25.33317282607897 0.10266769336222942 0.08428822276237885 0.005012706499741974 0.0006907057622030607 0.0
-25.176312953616687 0.09538999487544642 0.0789645505317477 0.005565819547623178 0.0008098096623661993 0.0
-25.019453029742632 0.09121253240379462 0.07454638145890014 0.006417612433176293 0.0011677283991307723 0.0
-24.862593055376905 0.08687296966715438 0.06824686051636131 0.007166793021805045 0.0013009445413073675 0.0
-24.705733031423144 0.0855623876512957 0.06208375512172834 0.0071179489636583205 0.001196356467790388 0.0
-24.548872958768815 0.08683902432703286 0.05768062209763283 0.00826626150088875 0.0011884951065263792 0.0
-24.39201283828551 0.08697939635246263 0.05468974267939544 0.00896641547511794 0.0013079358803254712 0.0
-24.23515267082921 0.08769474115785694 0.053502026275575126 0.010093978081366445 0.0015456733850222973 0.0
-24.078292457240575 0.08707218527238483 0.054269197779728884 0.011004240591302698 0.0015539383309190083 0.0
-23.921432198345236 0.08593960897984149 0.05585518056437799 0.011967783734457577 0.0015209657507727617 9.531850619984903e-05
-23.764571894954035 0.08403620589231886 0.05871627298867016 0.012766248073407122 0.0013900800549355333 0.0001999156510157042
-23.60771154786331 0.0814797535368213 0.06183617764595717 0.015248717466375877 0.0012930831800433587 0.00021058668024672382
-23.45085115785514 0.07950354278466332 0.06666718034204655 0.016812640443550148 0.0014242390385197905 0.00021227407916889806
-23.29399072569762 0.07392615019674897 0.07053675048730168 0.018406341310457257 0.0015437465233156316 0.00021262750789285463
-23.137130252145084 0.06633968705221732 0.07271180849802919 0.019193556346900287 0.0016427369709112209 0.0003079460140927036
-22.980269737938386 0.05988252224764118 0.0751154078082151 0.01941368874446308 0.0015358184510548736 0.0003168712239847532
-22.823409183805097 0.05284784726633901 0.0763706825652524 0.020243042398934305 0.0015476669577257109 0.00031657621567759243
-22.666548590459787 0.04896695442933213 0.07613416044814533 0.02204418285107731 0.0017742964140203543 0.0003062001947537336
-22.509687958604218 0.04618641910403004 0.07560718423983243 0.024101457110925262 0.0019917170145071776 0.0002016614703546742
-22.35282728892762 0.043236447236781494 0.07340796978337413 0.02577676647544452 0.002220273332508486 0.0001062845437380294
-22.195966582106863 0.03848732784995629 0.07235272956907077 0.024071817075086727 0.0023535561856818303 0.0001059895354308686
-22.03910583880672 0.03466517242989697 0.07118685009386991 0.024530764343312014 0.0022697553120043065 0.00010459714481585514
-21.882245059680052 0.031009858436269133 0.06798940719739022 0.024586082988715258 0.0024807711173043343 0.00019063701239969806
-21.725384245368055 0.02902622458880144 0.06923287254510674 0.024314040544355493 0.0025007754983384805 0.00010459714481585522
-21.568523396500424 0.026274299010608404 0.06539669207155524 0.02507859788976441 0.0025016250281405367 0.00010598953543086866
-21.411662513695617 0.022322627478706447 0.06355333454247308 0.02497863316349705 0.002815505496893335 0.00010628454373802943
-21.254801597561002 0.017105566694106955 0.06376609562098867 0.024058468730466583 0.0033759497733259662 0.0001063429641548252
-21.097940648693083 0.012460295334829397 0.06189247641386636 0.023146033280600345 0.0035196945967418906 0.00010628454373802943
-20.94107966767768 0.009646051339352146 0.060679129285721056 0.022610895190912444 0.003649282335240413 0.00020130804163071768
-20.784218655090136 0.007917006643043512 0.05725205627411101 0.02319969510654967 0.00391289586754823 0.00030451279583155934
-20.62735761149551 0.005816344359239445 0.0525879029682253 0.021641778915514755 0.004375382185385935 0.00030590518644657284
-20.470496537448724 0.004545319636610923 0.05048804123844325 0.021913175790486336 0.004413328181386773 0.00030759258536874716
-20.313635433494788 0.0031418247866278892 0.044351385878841854 0.023068003964382494 0.004542757311146786 0.00031722465270870985
-20.15677430016895 0.0017988753703326865 0.04161736282318568 0.023041870939659023 0.004733234211153759 0.0005092540557234213
-19.99991313799688 0.001059526321693871 0.03800263967551398 0.023841463472579538 0.004579743525303813 0.0006230714187384868
-19.84305194749484 0.0007322986457210523 0.033989623839626004 0.024463132599703945 0.004358065616770957 0.0006335058600791414
-19.686190729169848 0.0002819413916432256 0.03029093128221949 0.02607860192434395 0.0044646472629913505 0.0006247588176606611
-19.529329483519856 0.0 0.02737184429223527 0.02819888095161814 0.004573829518190317 0.0006155970198782465
-19.372468211033897 0.0 0.025670588224498192 0.030182823088945987 0.004806036107962501 0.0006234248474624433
-19.215606912192264 0.0 0.023932398491870843 0.03346560267003597 0.00485392809938761 0.0008148058134460378
-19.05874558746664 0.0 0.022747148945356233 0.036363883205239436 0.005426379491229592 0.0007366521938631874
-18.901884237320274 0.0 0.021448200629288205 0.03943987122323614 0.006243604569690439 0.0008151592421699941
-18.74502286220813 0.0 0.02169479613064157 0.04181822502281954 0.007073931269256888 0.0008157492587843154
-18.588161462577016 0.0 0.02043401801353406 0.046566804688430094 0.008006161548573358 0.0007401438325411274
-18.43130003886575 0.0 0.01872834589762129 0.05333128395827716 0.009502889960726039 0.0010273749009220964
-18.274438591505298 0.0 0.017775083834763394 0.055307738964621794 0.011054792358404978 0.0013305537265554382
-18.11757712091891 0.0 0.015766926684605775 0.05620943747957838 0.012499503591221078 0.002113109864418052
-17.960715627522262 0.0 0.01345530150066182 0.05910005899291848 0.014832879613338602 0.0025639847071552615
-17.803854111723602 0.0 0.012081034486063846 0.06040283904125625 0.018315368672348314 0.0031938983319120427
-17.64699257392385 0.0 0.009789088603371854 0.0611906224026377 0.02263658363509959 0.003932910592232515
-17.490131014516766 0.0 0.008242710612956838 0.0619032221799586 0.027291993832669822 0.005039887017546089
-17.33326943388906 0.0 0.005828740224190665 0.06484099024546273 0.03056326019473426 0.005825271146665782
-17.176407832420523 0.0 0.0042619565683533756 0.06248698921316313 0.03298980379258075 0.007704111356330138
-17.01954621048414 0.0 0.0029729622850528936 0.061584357508930765 0.033936755070058236 0.009951583348316244
-16.86268456844623 0.0 0.0020858095573520474 0.06310910755475505 0.03586984796025851 0.011740536750571105
-16.70582290666655 0.0 0.001648103477346452 0.06577708148393582 0.03713076381440804 0.013145892389300003
-16.548961225498427 0.0 0.0008787272551007974 0.0658305224263919 0.03769601205841265 0.014442135794478499
-16.392099525288856 0.0 0.0003834399957234891 0.06659945874226098 0.036012428397670077 0.01569626377506643
-16.235237806378628 0.0 0.00024004855040549167 0.06541686939388605 0.0335337363086471 0.01673540999375058
-16.078376069102426 0.0 0.0 0.0642707807001004 0.030789702690867227 0.01757133631726874
-15.92151431378895 0.0 0.0 0.06205013293864087 0.028643023308601065 0.019189598334278093
-15.764652540761022 0.0 0.0 0.061594246002701275 0.027887139974122434 0.01967416972360793
-15.607790750335674 0.0 0.0 0.057732265419126294 0.029185263402367705 0.01924097107320386
-15.450928942824273 0.0 0.0 0.05542563873628878 0.02861507223207553 0.02094983895296757
-15.294067118532613 0.0 0.0 0.05121475149859006 0.029361441316936396 0.023244113080951277
-15.137205277761012 0.0 0.0 0.04872774281918821 0.03018478419837664 0.026641434474412133
-14.980343420804417 0.0 0.0 0.047618491378210726 0.03416504092875744 0.029271997490315782
-14.82348154795249 0.0 0.0 0.04652671337010328 0.03659930841271762 0.03077419450610383
-14.666619659489712 0.0 0.0 0.04456456070256132 0.03769580516676739 0.03285004627478056
-14.509757755695478 0.0 0.0 0.04290686278858724 0.041805492287600596 0.03521615325234306
-14.352895836844176 0.0 0.0 0.041872102743869544 0.04426937061644566 0.03786789296024748
-14.196033903205283 0.0 0.0 0.04204724375119312 0.045356311867059323 0.04073768365729465
-14.03917195504346 0.0 0.0 0.042350291695124886 0.04841233671695429 0.04269117224987721
-13.882309992618628 0.0 0.0 0.04333427520138794 0.050429408253668026 0.04630522056244517
-13.725448016186052 0.0 0.0 0.045763186253503674 0.05205363191117966 0.049454113874710666
-13.568586025996431 0.0 0.0 0.047328175278719964 0.05164935571148549 0.05292199155845528
-13.41172402229598 0.0 0.0 0.048434919491638084 0.053703728002325424 0.0573878988060237
-13.254862005326506 0.0 0.0 0.04925747589477886 0.0571609573848116 0.06127908544319358
-13.097999975325482 0.0 0.0 0.049832378184133164 0.058332324258533644 0.0615004417706224
-12.941137932526143 0.0 0.0 0.0498686741199208 0.061247205238214725 0.06247099464879567
-12.784275877157544 0.0 0.0 0.04772884712562003 0.06546360948522162 0.0631014370996816
-12.627413809444636 0.0 0.0 0.045412825708792515 0.06679387537726886 0.0626433716077889
-12.470551729608351 0.0 0.0 0.04304427429018637 0.0678357729726281 0.062778840373514
-12.313689637865663 0.0 0.0 0.040982278109921166 0.0682819608636506 0.06455754666433615
-12.156827534429663 0.0 0.0 0.039960520582105696 0.06910856993930509 0.06726905430121334
-11.999965419509632 0.0 0.0 0.040057347233910245 0.06839866974462144 0.07050395539908266
-11.8431032933111 0.0 0.0 0.04115245958693453 0.06741344815078773 0.0708098735814907
-11.686241156035917 0.0 0.0 0.041964793904179454 0.0680572817834958 0.07409861380470242
-11.52937900788233 0.0 0.0 0.04335256804055404 0.06715043170519241 0.07435498778329004
-11.372516849045034 0.0 0.0 0.04661792097969525 0.0654238648896324 0.07446516033906288
-11.215654679715236 0.0 0.0 0.04781079492896745 0.06626611730218715 0.07471652770552263
-11.058792500080726 0.0 0.0 0.047595455421906185 0.06709527649197963 0.0719345058197505
-10.901930310325925 0.0 0.0 0.04472519159739757 0.06655763935534317 0.06815262152708024
-10.74506811063196 0.0 0.0 0.04171192577347965 0.06533750874168376 0.06382715471081146
-10.588205901176714 0.0 0.0 0.038749534097304805 0.06436178548436844 0.05936488779328303
-10.431343682134889 0.0 0.0 0.033369079497998444 0.06265975278002237 0.0570757798372675
-10.27448145367806 0.0 0.0 0.029241352173320967 0.06030704440427012 0.05464873559464056
-10.117619215974733 0.0 0.0 0.0241650148335793 0.05726349635225991 0.053188849750349904
-9.960756969190388 0.0 0.0 0.0186962146689455 0.05416576547461305 0.05139203920991514
-9.803894713487555 0.0 0.0 0.015123179044147894 0.04996438101515413 0.04879667360790885
-9.647032449025849 0.0 0.0 0.012966037148978204 0.04565775782467396 0.04595889345862189
-9.490170175962028 0.0 0.0 0.010736160098023417 0.04478501597107487 0.04281340969557895
-9.333307894450051 0.0 0.0 0.008970870659589292 0.045064501641187416 0.04090768781343798
-9.176445604641113 0.0 0.0 0.007864943751205333 0.044056507436847026 0.03848253330309109
-9.019583306683709 0.0 0.0 0.008849770183825323 0.04380835467252203 0.037625744848632486
-8.862721000723676 0.0 0.0 0.008084634601496554 0.04328348908931284 0.036599826872633245
-8.705858686904238 0.0 0.0 0.00808519417918796 0.04563326425873815 0.039511653160442
-8.548996365366058 0.0 0.0 0.008355651321734492 0.048308490403564996 0.04340102157666681
-8.392134036247278 0.0 0.0 0.008124438194302475 0.05294706818328904 0.04425003215970977
-8.235271699683572 0.0 0.0 0.007551006672245508 0.0592802441408638 0.044487529757093136
-8.078409355808184 0.0 0.0 0.00715287186899749 0.0638350514673206 0.04375574967155885
-7.921547004751973 0.0 0.0 0.006132131026715781 0.06614203440802285 0.0434535154313328
-7.764684646643459 0.0 0.0 0.005070424020812203 0.07040200670120195 0.04545449184705702
-7.607822281608856 0.0 0.0 0.003620867942437933 0.07047792705076289 0.0478010600326762
-7.4509599097721235 0.0 0.0 0.0029323767935103273 0.0703758173879202 0.04946058363237399
-7.294097531255003 0.0 0.0 0.001804712151288912 0.06687891710876354 0.04879898465211863
-7.137235146177053 0.0 0.0 0.0008472574576325331 0.061650111306383204 0.049198318446969036
-6.980372754655696 0.0 0.0 0.00045863557583997183 0.05446778594257229 0.05491598224379618
-6.823510356806251 0.0 0.0 0.0 0.04539862104533793 0.06363575786670317
-6.666647952741972 0.0 0.0 0.0 0.03575027777182305 0.07441537500575618
-6.50978554257409 0.0 0.0 0.0 0.02763409898059016 0.08346148250962848
-6.352923126411845 0.0 0.0 0.0 0.019192691614985047 0.08886677476541449
-6.196060704362518 0.0 0.0 0.0 0.014384172103881265 0.08900320859637817
-6.039198276531472 0.0 0.0 0.0 0.008802485317136788 0.08809126553442975
-5.882335843022184 0.0 0.0 0.0 0.005286419124073016 0.08275439884177377
-5.72547340393628 0.0 0.0 0.0 0.0028180830572707705 0.07540946055959286
-5.568610959373565 0.0 0.0 0.0 0.0009902038263031598 0.06554850115613525
-5.411748509432059 0.0 0.0 0.0 0.00010884538156302748 0.05304408694066992
-5.254886054208033 0.0 0.0 0.0 0.0 0.03931329315879578
-5.098023593796027 0.0 0.0 0.0 0.0 0.02601365476019113
-4.941161128288892 0.0 0.0 0.0 0.0 0.015116079279169803
-4.784298657777814 0.0 0.0 0.0 0.0 0.00822318053178367
-4.627436182352354 0.0 0.0 0.0 0.0 0.0031119812620487575
-4.470573702100466 0.0 0.0 0.0 0.0 0.0015821603215087077
-4.313711217108529 0.0 0.0 0.0 0.0 0.0005811896758151636
-4.156848727461377 0.0 0.0 0.0 0.0 9.53185061998707e-05
-3.999986233242325 0.0 0.0 0.0 0.0 0.0
-3.8431237345332026 0.0 0.0 0.0 0.0 0.0
-3.6862612314143672 0.0 0.0 0.0 0.0 0.0
-3.52939872396474 0.0 0.0 0.0 0.0 0.0
-3.372536212261832 0.0 0.0 0.0 0.0 0.0
-3.2156736963817645 0.0 0.0 0.0 0.0 0.0
-3.0588111763992973 0.0 0.0 0.0 0.0 0.0
-2.901948652387853 0.0 0.0 0.0 0.0 0.0
-2.745086124419542 0.0 0.0 0.0 0.0 0.0
-2.5882235925651793 0.0 0.0 0.0 0.0 0.0
-2.431361056894315 0.0 0.0 0.0 0.0 0.0
-2.274498517475255 0.0 0.0 0.0 0.0 0.0
-2.1176359743750814 0.0 0.0 0.0 0.0 0.0
-1.960773427659677 0.0 0.0 0.0 0.0 0.0
-1.803910877393745 0.0 0.0 0.0 0.0 0.0
-1.6470483236408273 0.0 0.0 0.0 0.0 0.0
-1.4901857664633347 0.0 0.0 0.0 0.0 0.0
-1.3333232059225593 0.0 0.0 0.0 0.0 0.0
-1.1764606420786936 0.0 0.0 0.0 0.0 0.0
-1.0195980749908542 0.0 0.0 0.0 0.0 0.0
-0.8627355047170991 0.0 0.0 0.0 0.0 0.0
-0.7058729313144481 0.0 0.0 0.0 0.0 0.0


==> fig/dyn_dist_e.dat <==
x pp mp mf f ff
-39.293316858475336 0.0 0.0 0.0 0.0 0.0
-39.13646844475848 0.0 0.0 0.0 0.0 0.0
-38.97961977457023 0.0 0.0 0.0 0.0 0.0
-38.82277085249996 0.0 0.0 0.0 0.0 0.0
-38.665921683054904 0.0 0.0 0.0 0.0 0.0
-38.509072270661676 0.0 0.0 0.0 0.0 0.0
-38.35222261966767 0.0 0.0 0.0 0.0 0.0
-38.195372734342506 0.0 0.0 0.0 0.0 0.0
-38.03852261887943 0.0 0.0 0.0 0.0 0.0
-37.88167227739668 0.0 0.0 0.0 0.0 0.0
-37.72482171393875 0.0 0.0 0.0 0.0 0.0
-37.56797093247782 0.0 0.0 0.0 0.0 0.0
-37.411119936915 0.0 0.0 0.0 0.0 0.0
-37.25426873108157 0.0 0.0 0.0 0.0 0.0
-37.09741731874027 0.0 0.0 0.0 0.0 0.0
-36.94056570358653 0.0 0.0 0.0 0.0 0.0
-36.78371388924965 0.0 0.0 0.0 0.0 0.0
-36.626861879294 0.0 0.0 0.0 0.0 0.0
-36.47000967722019 0.0 0.0 0.0 0.0 0.0
-36.31315728646615 0.0 0.0 0.0 0.0 0.0
-36.15630471040834 0.0 0.0 0.0 0.0 0.0
-35.999451952362776 0.0 0.0 0.0 0.0 0.0
-35.84259901558616 0.0 0.0 0.0 0.0 0.0
-35.685745903276924 0.0 0.0 0.0 0.0 0.0
-35.528892618576265 0.0 0.0 0.0 0.0 0.0
-35.37203916456916 0.0 0.0 0.0 0.0 0.0
-35.21518554428539 0.0 0.0 0.0 0.0 0.0
-35.05833176070054 0.0 0.0 0.0 0.0 0.0
-34.90147781673694 0.0 0.0 0.0 0.0 0.0
-34.74462371526465 0.0 0.0 0.0 0.0 0.0
-34.58776945910233 0.0 0.0 0.0 0.0 0.0
-34.430915051018246 0.0 0.0 0.0 0.0 0.0
-34.27406049373113 0.0 0.0 0.0 0.0 0.0
-34.117205789911026 0.0 0.0 0.0 0.0 0.0
-33.96035094218023 0.0 0.0 0.0 0.0 0.0
-33.80349595311412 0.0 0.0 0.0 0.0 0.0
-33.64664082524199 0.0 0.0 0.0 0.0 0.0
-33.48978556104785 0.0 0.0 0.0 0.0 0.0
-33.33293016297128 0.0 0.0 0.0 0.0 0.0
-33.17607463340822 0.0 0.0 0.0 0.0 0.0
-33.019218974711706 0.0 0.0 0.0 0.0 0.0
-32.86236318919269 0.0 0.0 0.0 0.0 0.0
-32.70550727912076 0.0 0.0 0.0 0.0 0.0
-32.5486512467249 0.0 0.0 0.0 0.0 0.0
-32.39179509419421 0.0 0.0 0.0 0.0 0.0
-32.23493882367859 0.0 0.0 0.0 0.0 0.0
-32.078082437289524 0.0 0.0 0.0 0.0 0.0
-31.92122593710065 0.0 0.0 0.0 0.0 0.0
-31.764369325148536 0.0 0.0 0.0 0.0 0.0
-31.607512603433296 0.0 0.0 0.0 0.0 0.0
-31.45065577391926 0.0 0.0 0.0 0.0 0.0
-31.293798838535594 0.0 0.0 0.0 0.0 0.0
-31.136941799176967 0.0 0.0 0.0 0.0 0.0
-30.980084657704104 0.0 0.0 0.0 0.0 0.0
-30.82322741594446 0.0 0.0 0.0 0.0 0.0
-30.666370075692793 0.0 0.0 0.0 0.0 0.0
-30.50951263871173 0.0 0.0 0.0 0.0 0.0
-30.35265510673235 0.0 0.0 0.0 0.0 0.0
-30.19579748145477 0.0 0.0 0.0 0.0 0.0
-30.03893976454867 0.0 0.0 0.0 0.0 0.0
-29.882081957653867 0.0 0.0 0.0 0.0 0.0
-29.725224062380825 0.0 0.0 0.0 0.0 0.0
-29.56836608031118 0.0 0.0 0.0 0.0 0.0
-29.411508012998272 0.0 0.0 0.0 0.0 0.0
-29.254649861967646 0.0 0.0 0.0 0.0 0.0
-29.097791628717538 0.0 0.0 0.0 0.0 0.0
-28.940933314719388 0.0 0.0 0.0 0.0 0.0
-28.784074921418295 0.0 0.0 0.0 0.0 0.0
-28.627216450233483 0.0022316377948710417 0.001747787122531745 0.0 0.0 0.0
-28.47035790255881 0.004680511061068239 0.001917922867773911 0.0 0.0 0.0
-28.313499279763164 0.004930345779335726 0.005439028381459594 0.0 0.0 0.0
-28.156640583190942 0.009433127477176624 0.0075324963503379475 0.0 0.0 0.0
-27.999781814162496 0.01880242422435308 0.007754765846130702 0.0 0.0 0.0
-27.84292297397453 0.030894753577895576 0.007790044613171245 0.0 0.0 0.0
-27.686064063900545 0.052201607173406044 0.013035548407378885 0.0 0.0 0.0
-27.529205085191272 0.06993204407844149 0.015267140283708732 0.0 0.0 0.0
-27.37234603907504 0.09831317425393399 0.02232299265467154 0.0 0.0 0.0
-27.215486926758203 0.12552869070267736 0.031727758691401285 0.0 0.0 0.0
-27.05862774942552 0.1708888185695567 0.04822360257680312 0.0 0.0 0.0
-26.90176850824055 0.21527494383697432 0.072478603740223 0.0 0.0 0.0
-26.744909204346044 0.25677063105535314 0.09800109563687334 0.0 0.0 0.0
-26.588049838864283 0.28697476360989105 0.14093389238547072 0.0 0.0 0.0
-26.431190412897465 0.31125536409918536 0.1761913985423776 0.0 0.0 0.0
-26.27433092752808 0.3243274463322525 0.19884416078990072 0.0 0.0 0.0
-26.11747138381924 0.34045491989907867 0.23413450856265752 0.0 0.0 0.0
-25.960611782815015 0.3272791447157368 0.25414780555181893 0.0 0.0 0.0
-25.80375212554081 0.299523533316154 0.28832873988271285 0.003185482981388503 0.0 0.0
-25.64689241300367 0.2529904405046248 0.3144786041297673 0.003495569097716967 0.0 0.0
-25.490032646192613 0.20835957125853785 0.2968200198827301 0.00354210189375419 0.0 0.0
-25.33317282607897 0.1619255648514837 0.28328144996569726 0.005144702371745815 0.0 0.0
-25.176312953616687 0.12240781059201644 0.24814483591290562 0.00530169780254877 0.0 0.0
-25.019453029742632 0.0853941164462611 0.23209857027152847 0.00691575331862291 0.0 0.0
-24.862593055376905 0.05090602061281241 0.20905614256002733 0.008658608373832708 0.0 0.0
-24.705733031423144 0.018320172548561997 0.17682067059659046 0.01038410271099194 0.0 0.0
-24.548872958768815 0.00468051106106826 0.14984846624923284 0.013441762339564149 0.0 0.0
-24.39201283828551 0.002231637794871011 0.10410702878918476 0.010590608058842082 0.0 0.0
-24.23515267082921 0.0 0.06320481979256087 0.012211545441203633 0.0 0.0
-24.078292457240575 0.0 0.05472837854517565 0.01221647493485232 0.0 0.0
-23.921432198345236 0.0 0.03980267411525645 0.010619780136828743 0.0 0.0
-23.764571894954035 0.0 0.031042877567876492 0.012032259798701428 0.0 0.0
-23.60771154786331 0.0 0.013141660477039796 0.010407369109010554 0.0 0.0
-23.45085115785514 0.0 0.009104738371765286 0.008635341975814094 0.0 0.0
-23.29399072569762 0.0 0.0036657099903056323 0.00673251436879138 0.0 0.0
-23.137130252145084 0.0 0.0017477871225317632 0.0051174826663978774 0.0 0.0
-22.980269737938386 0.0 0.0 0.005116506480078517 0.0 0.0
-22.823409183805097 0.0 0.0 0.0035421018937541893 0.0 0.0
-22.666548590459787 0.0 0.0 0.008301989461467022 0.0 0.0
-22.509687958604218 0.0 0.0 0.011798534745503346 0.0 0.0
-22.35282728892762 0.0 0.0 0.012177443869568289 0.0 0.0
-22.195966582106863 0.0 0.0 0.012388878711067114 0.0 0.0
-22.03910583880672 0.0 0.0 0.013994407748016826 0.0 0.0
-21.882245059680052 0.0 0.0 0.01399836105534615 0.0 0.0
-21.725384245368055 0.0 0.0 0.014005862786099343 0.0 0.0
-21.568523396500424 0.0 0.0 0.015677942460933944 0.0 0.0
-21.411662513695617 0.0 0.0 0.01534063663925754 0.0 0.0
-21.254801597561002 0.0 0.0 0.011849020848869893 0.0 0.0
-21.097940648693083 0.0 0.0 0.008664514053800754 0.0 0.0
-20.94107966767768 0.0 0.0 0.007071772563106503 0.0 0.0
-20.784218655090136 0.0 0.0 0.00850849480931716 0.0 0.0
-20.62735761149551 0.0 0.0 0.008636318162133453 0.0 0.0
-20.470496537448724 0.0 0.0 0.010228083466508348 0.0 0.0
-20.313635433494788 0.0 0.0 0.011844091355221211 0.0 0.0
-20.15677430016895 0.0 0.0 0.012160083151517724 0.0014311590206238201 0.0
-19.99991313799688 0.0 0.0 0.018582511403980637 0.003001632093511153 0.0
-19.84305194749484 0.0 0.0 0.020823621018999122 0.003161852184573998 0.0
-19.686190729169848 0.0 0.0 0.021204482515702783 0.0031871876234634547 0.0
-19.529329483519856 0.0 0.0 0.029050225603655125 0.003192494176478223 0.0
-19.372468211033897 0.0 0.0 0.03920650894141703 0.004623653197102043 0.0
-19.215606912192264 0.0 0.0 0.048163392071642094 0.004757660696350788 0.0
-19.05874558746664 0.0 0.0 0.06166807173897467 0.004753231296260664 0.0
-18.901884237320274 0.0 0.0 0.07254092634433149 0.0045974406052879425 0.0
-18.74502286220813 0.0 0.0 0.08928290760459207 0.003027844685325253 0.0
-18.588161462577016 0.0 0.0 0.10362510002604845 0.00159580851177679 0.0
-18.43130003886575 0.0 0.0 0.13270967850653995 0.0015913791116866655 0.0
-18.274438591505298 0.0 0.0 0.15094769949979886 0.003001632093511153 0.0
-18.11757712091891 0.0 0.0 0.1628821993232974 0.0030016320935111534 0.0
-17.960715627522262 0.0 0.0 0.17026189064953334 0.0015913791116866647 0.0
-17.803854111723602 0.0 0.0 0.1738524291499116 0.0015958085117767891 0.0
-17.64699257392385 0.0 0.0 0.1770291264544258 0.003027844685325253 0.0
-17.490131014516766 0.0 0.0 0.17849131877649488 0.0031662815846641226 0.0
-17.33326943388906 0.0 0.0 0.17305099877215377 0.003182758223373331 0.0
-17.176407832420523 0.0 0.0 0.1617579517375563 0.004597440605287943 0.0
-17.01954621048414 0.0 0.0 0.15625955901240293 0.0045983177582125875 0.0
-16.86268456844623 0.0 0.0 0.1583541883730223 0.0046183466440872754 0.0
-16.70582290666655 0.0 0.0 0.15851469590260844 0.004757660696350788 0.0
-16.548961225498427 0.0 0.0 0.1496109732740019 0.007620855890523071 0.0
-16.392099525288856 0.0 0.0 0.15196054744460044 0.009194881210575887 0.0
-16.235237806378628 0.0 0.0 0.14569952137622727 0.009372455093272579 0.0
-16.078376069102426 0.0 0.0 0.1344351052314614 0.009519750792791697 0.0
-15.92151431378895 0.0 0.0 0.12085184069319893 0.013696574147048267 0.0
-15.764652540761022 0.0 0.0 0.10858553869959153 0.012666003491581132 0.0
-15.607790750335674 0.0 0.0 0.08109928739254946 0.01258054875553537 0.0
-15.450928942824273 0.0 0.0 0.06154810643876524 0.012546718325192309 0.0014107138917577656
-15.294067118532613 0.0 0.0 0.04139087045124734 0.012384700292813272 0.0015480377432746568
-15.137205277761012 0.0 0.0 0.031704008642706116 0.010811595761152006 0.0015686451243768558
-14.980343420804417 0.0 0.0 0.014644759532576768 0.01080273696097176 0.0015730112473228354
-14.82348154795249 0.0 0.0 0.0031854829813884877 0.010901116088561251 0.0029845897612491784
-14.666619659489712 0.0 0.0 0.0 0.010646946269999038 0.003121048990597492
-14.509757755695478 0.0 0.0 0.0 0.007806411420475369 0.0031372902487537117
-14.352895836844176 0.0 0.0 0.0 0.010791566875277322 0.003121048990597492
-14.196033903205283 0.0 0.0 0.0 0.012378516586873854 0.0029845897612491784
-14.03917195504346 0.0 0.0 0.0 0.0154001775662597 0.0015730112473228354
-13.882309992618628 0.0 0.0 0.0 0.02140874830629677 0.002979359016134621
-13.725448016186052 0.0 0.0 0.0 0.02473612713494839 0.003096075486549313
-13.568586025996431 0.0 0.0 0.0 0.02367520202130452 0.0029793590161346214
-13.41172402229598 0.0 0.0 0.0 0.02658994524618037 0.001573011247322835
-13.254862005326506 0.0 0.0 0.0 0.0325611333087089 0.010038159220038005
-13.097999975325482 0.0 0.0 0.0 0.03859204422013485 0.013682665490486308
-12.941137932526143 0.0 0.0 0.0 0.047750099732867105 0.016898019140702835
-12.784275877157544 0.0 0.0 0.0 0.05849275003621479 0.020040898746030225
-12.627413809444636 0.0 0.0 0.0 0.07921378688137429 0.024465499013928232
-12.470551729608351 0.0 0.0 0.0 0.09423488726244776 0.03197752854668978
-12.313689637865663 0.0 0.0 0.0 0.11925754787417961 0.04413154044137593
-12.156827534429663 0.0 0.0 0.0 0.15321337831439535 0.06357377796930799
-11.999965419509632 0.0 0.0 0.0 0.18323577856695425 0.08724844059861618
-11.8431032933111 0.0 0.0 0.0 0.2145651972003938 0.09789072966670505
-11.686241156035917 0.0 0.0 0.0 0.24287517886902785 0.11934785647571039
-11.52937900788233 0.0 0.0 0.0 0.260896477211023 0.13843240786826255
-11.372516849045034 0.0 0.0 0.0 0.2843048570339751 0.15568695521359543
-11.215654679715236 0.0 0.0 0.0 0.28441233629418927 0.17794221471735697
-11.058792500080726 0.0 0.0 0.0 0.2840220408618024 0.20611374341870575
-10.901930310325925 0.0 0.0 0.0 0.25974072521695507 0.23319833132936146
-10.74506811063196 0.0 0.0 0.0 0.22678283232804786 0.24613304455664448
-10.588205901176714 0.0 0.0 0.0 0.19164139627233842 0.2631452363039026
-10.431343682134889 0.0 0.0 0.0 0.15361739901625152 0.2719164317505704
-10.27448145367806 0.0 0.0 0.0 0.11747681708711466 0.27827372519858945
-10.117619215974733 0.0 0.0 0.0 0.08654742531312748 0.2693437966708502
-9.960756969190388 0.0 0.0 0.0 0.04968464012435331 0.25358895110757335
-9.803894713487555 0.0 0.0 0.0 0.024907865598458367 0.22477042373698838
-9.647032449025849 0.0 0.0 0.0 0.005863950134758766 0.18547649485135165
-9.490170175962028 0.0 0.0 0.0 0.0014311590206238511 0.14528536768460046
-9.333307894450051 0.0 0.0 0.0 0.0 0.11151152554040011
-9.176445604641113 0.0 0.0 0.0 0.0 0.0706424406379817
-9.019583306683709 0.0 0.0 0.0 0.0 0.04375647741120853
-8.862721000723676 0.0 0.0 0.0 0.0 0.014519110472128338
-8.705858686904238 0.0 0.0 0.0 0.0 0.004232141675273304
-8.548996365366058 0.0 0.0 0.0 0.0 0.0
-8.392134036247278 0.0 0.0 0.0 0.0 0.0
-8.235271699683572 0.0 0.0 0.0 0.0 0.0
-8.078409355808184 0.0 0.0 0.0 0.0 0.0
-7.921547004751973 0.0 0.0 0.0 0.0 0.0
-7.764684646643459 0.0 0.0 0.0 0.0 0.0
-7.607822281608856 0.0 0.0 0.0 0.0 0.0
-7.4509599097721235 0.0 0.0 0.0 0.0 0.0
-7.294097531255003 0.0 0.0 0.0 0.0 0.0
-7.137235146177053 0.0 0.0 0.0 0.0 0.0
-6.980372754655696 0.0 0.0 0.0 0.0 0.0
-6.823510356806251 0.0 0.0 0.0 0.0 0.0
-6.666647952741972 0.0 0.0 0.0 0.0 0.0
-6.50978554257409 0.0 0.0 0.0 0.0 0.0
-6.352923126411845 0.0 0.0 0.0 0.0 0.0
-6.196060704362518 0.0 0.0 0.0 0.0 0.0
-6.039198276531472 0.0 0.0 0.0 0.0 0.0
-5.882335843022184 0.0 0.0 0.0 0.0 0.0
-5.72547340393628 0.0 0.0 0.0 0.0 0.0
-5.568610959373565 0.0 0.0 0.0 0.0 0.0
-5.411748509432059 0.0 0.0 0.0 0.0 0.0
-5.254886054208033 0.0 0.0 0.0 0.0 0.0
-5.098023593796027 0.0 0.0 0.0 0.0 0.0
-4.941161128288892 0.0 0.0 0.0 0.0 0.0
-4.784298657777814 0.0 0.0 0.0 0.0 0.0
-4.627436182352354 0.0 0.0 0.0 0.0 0.0
-4.470573702100466 0.0 0.0 0.0 0.0 0.0
-4.313711217108529 0.0 0.0 0.0 0.0 0.0
-4.156848727461377 0.0 0.0 0.0 0.0 0.0
-3.999986233242325 0.0 0.0 0.0 0.0 0.0
-3.8431237345332026 0.0 0.0 0.0 0.0 0.0
-3.6862612314143672 0.0 0.0 0.0 0.0 0.0
-3.52939872396474 0.0 0.0 0.0 0.0 0.0
-3.372536212261832 0.0 0.0 0.0 0.0 0.0
-3.2156736963817645 0.0 0.0 0.0 0.0 0.0
-3.0588111763992973 0.0 0.0 0.0 0.0 0.0
-2.901948652387853 0.0 0.0 0.0 0.0 0.0
-2.745086124419542 0.0 0.0 0.0 0.0 0.0
-2.5882235925651793 0.0 0.0 0.0 0.0 0.0
-2.431361056894315 0.0 0.0 0.0 0.0 0.0
-2.274498517475255 0.0 0.0 0.0 0.0 0.0
-2.1176359743750814 0.0 0.0 0.0 0.0 0.0
-1.960773427659677 0.0 0.0 0.0 0.0 0.0
-1.803910877393745 0.0 0.0 0.0 0.0 0.0
-1.6470483236408273 0.0 0.0 0.0 0.0 0.0
-1.4901857664633347 0.0 0.0 0.0 0.0 0.0
-1.3333232059225593 0.0 0.0 0.0 0.0 0.0
-1.1764606420786936 0.0 0.0 0.0 0.0 0.0
-1.0195980749908542 0.0 0.0 0.0 0.0 0.0
-0.8627355047170991 0.0 0.0 0.0 0.0 0.0
-0.7058729313144481 0.0 0.0 0.0 0.0 0.0

==> fig/dyn_dist_e_.dat <==
x pp mp mf f ff
-39.293316858475336 0.0 0.0 0.0 0.0 0.0
-39.13646844475848 0.0 0.0 0.0 0.0 0.0
-38.97961977457023 0.0 0.0 0.0 0.0 0.0
-38.82277085249996 0.0 0.0 0.0 0.0 0.0
-38.665921683054904 0.0 0.0 0.0 0.0 0.0
-38.509072270661676 0.0 0.0 0.0 0.0 0.0
-38.35222261966767 0.0 0.0 0.0 0.0 0.0
-38.195372734342506 0.0 0.0 0.0 0.0 0.0
-38.03852261887943 0.0 0.0 0.0 0.0 0.0
-37.88167227739668 0.0 0.0 0.0 0.0 0.0
-37.72482171393875 0.0 0.0 0.0 0.0 0.0
-37.56797093247782 0.0 0.0 0.0 0.0 0.0
-37.411119936915 0.0 0.0 0.0 0.0 0.0
-37.25426873108157 0.0 0.0 0.0 0.0 0.0
-37.09741731874027 0.0 0.0 0.0 0.0 0.0
-36.94056570358653 0.0 0.0 0.0 0.0 0.0
-36.78371388924965 0.0 0.0 0.0 0.0 0.0
-36.626861879294 0.0 0.0 0.0 0.0 0.0
-36.47000967722019 0.0 0.0 0.0 0.0 0.0
-36.31315728646615 0.0 0.0 0.0 0.0 0.0
-36.15630471040834 0.0 0.0 0.0 0.0 0.0
-35.999451952362776 0.0 0.0 0.0 0.0 0.0
-35.84259901558616 0.0 0.0 0.0 0.0 0.0
-35.685745903276924 0.0 0.0 0.0 0.0 0.0
-35.528892618576265 0.0 0.0 0.0 0.0 0.0
-35.37203916456916 0.0 0.0 0.0 0.0 0.0
-35.21518554428539 0.0 0.0 0.0 0.0 0.0
-35.05833176070054 0.0 0.0 0.0 0.0 0.0
-34.90147781673694 0.0 0.0 0.0 0.0 0.0
-34.74462371526465 0.0 0.0 0.0 0.0 0.0
-34.58776945910233 0.0 0.0 0.0 0.0 0.0
-34.430915051018246 0.0 0.0 0.0 0.0 0.0
-34.27406049373113 0.0 0.0 0.0 0.0 0.0
-34.117205789911026 0.0 0.0 0.0 0.0 0.0
-33.96035094218023 0.0 0.0 0.0 0.0 0.0
-33.80349595311412 0.0 0.0 0.0 0.0 0.0
-33.64664082524199 0.0 0.0 0.0 0.0 0.0
-33.48978556104785 0.0 0.0 0.0 0.0 0.0
-33.33293016297128 0.0 0.0 0.0 0.0 0.0
-33.17607463340822 0.0 0.0 0.0 0.0 0.0
-33.019218974711706 0.0 0.0 0.0 0.0 0.0
-32.86236318919269 0.0 0.0 0.0 0.0 0.0
-32.70550727912076 0.0 0.0 0.0 0.0 0.0
-32.5486512467249 0.0 0.0 0.0 0.0 0.0
-32.39179509419421 0.0 0.0 0.0 0.0 0.0
-32.23493882367859 0.0 0.0 0.0 0.0 0.0
-32.078082437289524 0.0 0.0 0.0 0.0 0.0
-31.92122593710065 0.0 0.0 0.0 0.0 0.0
-31.764369325148536 0.0 0.0 0.0 0.0 0.0
-31.607512603433296 0.0 0.0 0.0 0.0 0.0
-31.45065577391926 0.0 0.0 0.0 0.0 0.0
-31.293798838535594 0.0 0.0 0.0 0.0 0.0
-31.136941799176967 0.0 0.0 0.0 0.0 0.0
-30.980084657704104 0.0 0.0 0.0 0.0 0.0
-30.82322741594446 0.0 0.0 0.0 0.0 0.0
-30.666370075692793 0.0 0.0 0.0 0.0 0.0
-30.50951263871173 0.0 0.0 0.0 0.0 0.0
-30.35265510673235 0.0 0.0 0.0 0.0 0.0
-30.19579748145477 0.0 0.0 0.0 0.0 0.0
-30.03893976454867 0.0 0.0 0.0 0.0 0.0
-29.882081957653867 0.0 0.0 0.0 0.0 0.0
-29.725224062380825 0.0 0.0 0.0 0.0 0.0
-29.56836608031118 0.0 0.0 0.0 0.0 0.0
-29.411508012998272 0.0 0.0 0.0 0.0 0.0
-29.254649861967646 0.0 0.0 0.0 0.0 0.0
-29.097791628717538 0.0 0.0 0.0 0.0 0.0
-28.940933314719388 0.0 0.0 0.0 0.0 0.0
-28.784074921418295 0.0 0.0 0.0 0.0 0.0
-28.627216450233483 0.0 0.0 0.0 0.0 0.0
-28.47035790255881 0.0 0.0 0.0 0.0 0.0
-28.313499279763164 0.0 0.0 0.0 0.0 0.0
-28.156640583190942 0.004224597750718442 0.0 0.0 0.0 0.0
-27.999781814162496 0.004635834953121967 0.0 0.0 0.0 0.0
-27.84292297397453 0.004697546896529622 0.001880951855677021 0.0 0.0 0.0
-27.686064063900545 0.006822920792475734 0.0020640503243662092 0.0 0.0 0.0
-27.529205085191272 0.007031128636535268 0.003972478688179496 0.0 0.0 0.0
-27.37234603907504 0.009171694240740545 0.007923302365484032 0.0 0.0 0.0
-27.215486926758203 0.00937077533164886 0.012080032351910817 0.0 0.0 0.0
-27.05862774942552 0.01145351285673314 0.012505850973264928 0.0 0.0 0.0
-26.90176850824055 0.01336543601975516 0.012567778316356868 0.0 0.0 0.0
-26.744909204346044 0.01570896657915541 0.0200769050550094 0.0 0.0 0.0
-26.588049838864283 0.031117157399139804 0.020620378963815657 0.0 0.0 0.0
-26.431190412897465 0.04723082367040529 0.022569811690262658 0.0 0.0 0.0
-26.27433092752808 0.07633478761959081 0.02647150384855597 0.0 0.0 0.0
-26.11747138381924 0.09827632541999194 0.03399992258949646 0.0 0.0 0.0
-25.960611782815015 0.1259200105147444 0.034611202688126765 0.0018372087892659273 0.0 0.0
-25.80375212554081 0.16250297612177164 0.0388673485421341 0.0038532579432980383 0.0 0.0
-25.64689241300367 0.19126553873173607 0.043335800598278885 0.004058935827639179 0.0 0.0
-25.490032646192613 0.22954126132481117 0.052487727460505 0.00592866825008413 0.0 0.0
-25.33317282607897 0.2573540417788666 0.04964950059844521 0.00611432074802276 0.0 0.0
-25.176312953616687 0.25492785063003803 0.05347867500154032 0.009815575846129571 0.0 0.0
-25.019453029742632 0.26596501598878103 0.059054259876830294 0.012009339345359487 0.0 0.0
-24.862593055376905 0.24964218721393466 0.06468893093801306 0.014047665924930869 0.0 0.0
-24.705733031423144 0.25227870289449505 0.06902414807489662 0.014057912132570622 0.0 0.0
-24.548872958768815 0.25310128319616254 0.07906063228375806 0.012070952537250226 0.0 0.0
-24.39201283828551 0.22769484286991698 0.08381390433528885 0.012048675111710956 0.0 0.0
-24.23515267082921 0.20580479931491402 0.09356825210935096 0.012037302884502823 0.0 0.0
-24.078292457240575 0.17184066621704028 0.10213140656168886 0.010166444442489493 0.0 0.0
-23.921432198345236 0.14579494760869144 0.11475958149010916 0.009781926193382168 0.0 0.0
-23.764571894954035 0.13513828939378242 0.12858429308890282 0.00774016553934348 0.0 0.0
-23.60771154786331 0.11055614837196376 0.1312379111515536 0.0059018307305091725 0.0 0.0
-23.45085115785514 0.0956228279451205 0.13864752177548378 0.004085773347214135 0.0 0.0
-23.29399072569762 0.06942755542505641 0.14654801630053477 0.004064621941243244 0.0 0.0
-23.137130252145084 0.038900346125253726 0.1493831018537045 0.0038869075960454406 0.0 0.0
-22.980269737938386 0.029517790394446908 0.15526637191428427 0.0020485727872111333 0.0 0.0
-22.823409183805097 0.02035004442114191 0.15528147339748122 0.0020428866736070684 0.0 0.0
-22.666548590459787 0.013352360999168311 0.14946946801539976 0.0020160491540321106 0.0 0.0
-22.509687958604218 0.006748133828481218 0.14518228691744012 0.003674417578531852 0.0 0.0
-22.35282728892762 0.004224597750718484 0.14131582052219022 0.0020160491540321124 0.0 0.0
-22.195966582106863 0.0 0.1464411479575227 0.0020428866736070667 0.0 0.0
-22.03910583880672 0.0 0.14038600162363502 0.003885781576477062 0.0 0.0
-21.882245059680052 0.0 0.1287340935521944 0.004065747960811626 0.0 0.0
-21.725384245368055 0.0 0.12423093677928948 0.004091459460818202 0.0 0.0
-21.568523396500424 0.0 0.10709410076048698 0.004091459460818202 0.0 0.0
-21.411662513695617 0.0 0.09845660104244675 0.0059029567500775565 0.0 0.0
-21.254801597561002 0.0 0.09205349719105227 0.009576248309041028 0.0 0.0
-21.097940648693083 0.0 0.08547961254643721 0.009955080444544288 0.0 0.0
-20.94107966767768 0.0 0.07675622481531391 0.012003653231755416 0.0 0.0
-20.784218655090136 0.0 0.06485225925580224 0.013880197787372817 0.0 0.0
-20.62735761149551 0.0 0.05501633800741379 0.014092687804886407 0.0 0.0
-20.470496537448724 0.0 0.044778515909991656 0.014297239669659165 0.0 0.0
-20.313635433494788 0.0 0.0334378517596568 0.014291553556055096 0.0 0.0
-20.15677430016895 0.0 0.03279448383465794 0.014059038152139002 0.0 0.0
-19.99991313799688 0.0 0.02650013318625033 0.011831625000161678 0.0016596634020679595 0.0
-19.84305194749484 0.0 0.020206935367400924 0.009781926193382164 0.0018212208744407725 0.0
-19.686190729169848 0.0 0.013926533372632166 0.007912193770937215 0.0018454648522080656 0.0
-19.529329483519856 0.0 0.0077069058913972754 0.005896144616905109 0.0018506014674386298 0.0
-19.372468211033897 0.0 0.0018809518556769933 0.0038857815764770653 0.0018516186699898973 0.0
-19.215606912192264 0.0 0.0 0.0020496988067795208 0.0018506014674386298 0.0
-19.05874558746664 0.0 0.0 0.0038857815764770653 0.0018454648522080656 0.0
-18.901884237320274 0.0 0.0 0.004058935827639179 0.0018212208744407725 0.0
-18.74502286220813 0.0 0.0 0.004058935827639179 0.003319326804135919 0.0
-18.588161462577016 0.0 0.0 0.005722990365742989 0.0018212208744407725 0.0
-18.43130003886575 0.0 0.0 0.005902956750077543 0.0018454648522080656 0.0
-18.274438591505298 0.0 0.0 0.006107508614850307 0.0018506014674386302 0.0
-18.11757712091891 0.0 0.0 0.0061343461344252614 0.0018516186699898975 0.0
-17.960715627522262 0.0 0.0 0.006114320748022747 0.0018506014674386302 0.0
-17.803854111723602 0.0 0.0 0.005935480383256572 0.0035051282542760253 0.0
-17.64699257392385 0.0 0.0 0.005928668250084139 0.0036424417488815455 0.0
-17.490131014516766 0.0 0.0 0.007912193770937222 0.0035051282542760253 0.0
-17.33326943388906 0.0 0.0 0.007912193770937229 0.00351026486950659 0.0
-17.176407832420523 0.0 0.0 0.009603085828615986 0.0036728395444306705 0.0
-17.01954621048414 0.0 0.0 0.01180478748058672 0.003696066319646696 0.0
-16.86268456844623 0.0 0.0 0.023239395984864568 0.003696066319646696 0.0
-16.70582290666655 0.0 0.0 0.02804509088517912 0.00533250294649863 0.0
-16.548961225498427 0.0 0.0 0.034056523733124885 0.006991149146015322 0.0
-16.392099525288856 0.0 0.0 0.036312367453122545 0.007171813980924863 0.0014007088286956538
-16.235237806378628 0.0 0.0 0.03823459287938685 0.007338508068528241 0.0015370587521876026
-16.078376069102426 0.0 0.0 0.047752662071004454 0.008867011793772514 0.0029582288103464326
-15.92151431378895 0.0 0.0 0.06313838929574465 0.009033705881375888 0.005900331548764705
-15.764652540761022 0.0 0.0 0.06972080581300277 0.00921437071628543 0.006194351115308238
-15.607790750335674 0.0 0.0 0.07339559250459876 0.015852007122006004 0.006238750241673146
-15.450928942824273 0.0 0.0 0.0720140463575171 0.017973116165976376 0.007644652718000276
-15.294067118532613 0.0 0.0 0.0761459676042552 0.018045848099278256 0.0077613999021255075
-15.137205277761012 0.0 0.0 0.08042266854989717 0.01808448472018597 0.0076394590703688006
-14.980343420804417 0.0 0.0 0.09742220934805856 0.016590447600695897 0.006213953854674954
-14.82348154795249 0.0 0.0 0.10172691573289461 0.016430975135899844 0.006037539962353114
-14.666619659489712 0.0 0.0 0.11033634591206998 0.016254007817835335 0.005763981625272754
-14.509757755695478 0.0 0.0 0.12062498863458544 0.01465378936184045 0.004495287562534034
-14.352895836844176 0.0 0.0 0.1554709653395594 0.01566106905663533 0.0046316374860259826
-14.196033903205283 0.0 0.0 0.1791682868276646 0.0089981714705962 0.0045200839495322265
-14.03917195504346 0.0 0.0 0.20185284335215797 0.008837631200774663 0.0031245687684680456
-13.882309992618628 0.0 0.0 0.20957618952787255 0.010501414015521921 0.004525277597163702
-13.725448016186052 0.0 0.0 0.22593060242196694 0.009184990123287579 0.006057142701719828
-13.568586025996431 0.0 0.0 0.23864295891118967 0.01917133392614192 0.00618915746767676
-13.41172402229598 0.0 0.0 0.24498577282429662 0.019985275105787813 0.006057142701719828
-13.254862005326506 0.0 0.0 0.2234997510270301 0.018447848795107594 0.005925986425859358
-13.097999975325482 0.0 0.0 0.1952958903573298 0.019969603395853026 0.004661627520655654
-12.941137932526143 0.0 0.0 0.1499303344586582 0.02010274687530502 0.004676895102487354
-12.784275877157544 0.0 0.0 0.11923315437981341 0.020072399682230124 0.00745785153041548
-12.627413809444636 0.0 0.0 0.0881113459695021 0.019747845639098968 0.007574598714540713
-12.470551729608351 0.0 0.0 0.07227791622948626 0.023089419866785775 0.006077603931183003
-12.313689637865663 0.0 0.0 0.043507684706479643 0.027769539106011314 0.0060819390887180205
-12.156827534429663 0.0 0.0 0.012860461524861477 0.028350170231647667 0.006199544762939713
-11.999965419509632 0.0 0.0 0.0 0.03934241048206985 0.008883356746109329
-11.8431032933111 0.0 0.0 0.0 0.05024785959852364 0.007751012606862558
-11.686241156035917 0.0 0.0 0.0 0.0711417375254085 0.01055328875435032
-11.52937900788233 0.0 0.0 0.0 0.09993114382629383 0.011961809408019546
-11.372516849045034 0.0 0.0 0.0 0.12432529325673963 0.0107357547844001
-11.215654679715236 0.0 0.0 0.0 0.1477303067303345 0.012279766871464814
-11.058792500080726 0.0 0.0 0.0 0.16965673078101706 0.01369831875228155
-10.901930310325925 0.0 0.0 0.0 0.18976257986645012 0.016619101771140184
-10.74506811063196 0.0 0.0 0.0 0.20623551784674268 0.02377512191003856
-10.588205901176714 0.0 0.0 0.0 0.23426427409627337 0.03148087690043974
-10.431343682134889 0.0 0.0 0.0 0.25725259863931066 0.039256685894300494
-10.27448145367806 0.0 0.0 0.0 0.27439364561476964 0.041344619404075994
-10.117619215974733 0.0 0.0 0.0 0.26786396011092906 0.057134689209967796
-9.960756969190388 0.0 0.0 0.0 0.25446604928802247 0.0684908099234381
-9.803894713487555 0.0 0.0 0.0 0.2294431828216262 0.0808246937873526
-9.647032449025849 0.0 0.0 0.0 0.20033702665554592 0.10413547708330648
-9.490170175962028 0.0 0.0 0.0 0.17406190758883008 0.1226418364519572
-9.333307894450051 0.0 0.0 0.0 0.14502679401986843 0.1464120888374056
-9.176445604641113 0.0 0.0 0.0 0.10482027031511904 0.16567026258895434
-9.019583306683709 0.0 0.0 0.0 0.0692542330018927 0.19048456771264133
-8.862721000723676 0.0 0.0 0.0 0.029022065197019387 0.22560410734708677
-8.705858686904238 0.0 0.0 0.0 0.00829831701033984 0.26487254144872774
-8.548996365366058 0.0 0.0 0.0 0.0 0.2998711897209475
-8.392134036247278 0.0 0.0 0.0 0.0 0.31194703673026847
-8.235271699683572 0.0 0.0 0.0 0.0 0.29554655070832525
-8.078409355808184 0.0 0.0 0.0 0.0 0.2723413956225059
-7.921547004751973 0.0 0.0 0.0 0.0 0.2399539273484825
-7.764684646643459 0.0 0.0 0.0 0.0 0.20976957895442247
-7.607822281608856 0.0 0.0 0.0 0.0 0.17575622078081884
-7.4509599097721235 0.0 0.0 0.0 0.0 0.13206829345840437
-7.294097531255003 0.0 0.0 0.0 0.0 0.07440180480412517
-7.137235146177053 0.0 0.0 0.0 0.0 0.030096635020068485
-6.980372754655696 0.0 0.0 0.0 0.0 0.0070035441434782575
-6.823510356806251 0.0 0.0 0.0 0.0 0.0
-6.666647952741972 0.0 0.0 0.0 0.0 0.0
-6.50978554257409 0.0 0.0 0.0 0.0 0.0
-6.352923126411845 0.0 0.0 0.0 0.0 0.0
-6.196060704362518 0.0 0.0 0.0 0.0 0.0
-6.039198276531472 0.0 0.0 0.0 0.0 0.0
-5.882335843022184 0.0 0.0 0.0 0.0 0.0
-5.72547340393628 0.0 0.0 0.0 0.0 0.0
-5.568610959373565 0.0 0.0 0.0 0.0 0.0
-5.411748509432059 0.0 0.0 0.0 0.0 0.0
-5.254886054208033 0.0 0.0 0.0 0.0 0.0
-5.098023593796027 0.0 0.0 0.0 0.0 0.0
-4.941161128288892 0.0 0.0 0.0 0.0 0.0
-4.784298657777814 0.0 0.0 0.0 0.0 0.0
-4.627436182352354 0.0 0.0 0.0 0.0 0.0
-4.470573702100466 0.0 0.0 0.0 0.0 0.0
-4.313711217108529 0.0 0.0 0.0 0.0 0.0
-4.156848727461377 0.0 0.0 0.0 0.0 0.0
-3.999986233242325 0.0 0.0 0.0 0.0 0.0
-3.8431237345332026 0.0 0.0 0.0 0.0 0.0
-3.6862612314143672 0.0 0.0 0.0 0.0 0.0
-3.52939872396474 0.0 0.0 0.0 0.0 0.0
-3.372536212261832 0.0 0.0 0.0 0.0 0.0
-3.2156736963817645 0.0 0.0 0.0 0.0 0.0
-3.0588111763992973 0.0 0.0 0.0 0.0 0.0
-2.901948652387853 0.0 0.0 0.0 0.0 0.0
-2.745086124419542 0.0 0.0 0.0 0.0 0.0
-2.5882235925651793 0.0 0.0 0.0 0.0 0.0
-2.431361056894315 0.0 0.0 0.0 0.0 0.0
-2.274498517475255 0.0 0.0 0.0 0.0 0.0
-2.1176359743750814 0.0 0.0 0.0 0.0 0.0
-1.960773427659677 0.0 0.0 0.0 0.0 0.0
-1.803910877393745 0.0 0.0 0.0 0.0 0.0
-1.6470483236408273 0.0 0.0 0.0 0.0 0.0
-1.4901857664633347 0.0 0.0 0.0 0.0 0.0
-1.3333232059225593 0.0 0.0 0.0 0.0 0.0
-1.1764606420786936 0.0 0.0 0.0 0.0 0.0
-1.0195980749908542 0.0 0.0 0.0 0.0 0.0
-0.8627355047170991 0.0 0.0 0.0 0.0 0.0
-0.7058729313144481 0.0 0.0 0.0 0.0 0.0

==> fig/dyn_dist_u.dat <==
x pp mp mf f ff
-39.293316858475336 0.0 0.0 0.0 0.0 0.0
-39.13646844475848 0.0 0.0 0.0 0.0 0.0
-38.97961977457023 0.0 0.0 0.0 0.0 0.0
-38.82277085249996 0.0 0.0 0.0 0.0 0.0
-38.665921683054904 0.0 0.0 0.0 0.0 0.0
-38.509072270661676 0.0 0.0 0.0 0.0 0.0
-38.35222261966767 0.0 0.0 0.0 0.0 0.0
-38.195372734342506 0.0 0.0 0.0 0.0 0.0
-38.03852261887943 0.0 0.0 0.0 0.0 0.0
-37.88167227739668 0.0 0.0 0.0 0.0 0.0
-37.72482171393875 0.0 0.0 0.0 0.0 0.0
-37.56797093247782 0.0 0.0 0.0 0.0 0.0
-37.411119936915 0.0 0.0 0.0 0.0 0.0
-37.25426873108157 0.0 0.0 0.0 0.0 0.0
-37.09741731874027 0.0 0.0 0.0 0.0 0.0
-36.94056570358653 0.0 0.0 0.0 0.0 0.0
-36.78371388924965 0.0 0.0 0.0 0.0 0.0
-36.626861879294 0.0 0.0 0.0 0.0 0.0
-36.47000967722019 0.0 0.0 0.0 0.0 0.0
-36.31315728646615 0.0 0.0 0.0 0.0 0.0
-36.15630471040834 0.0 0.0 0.0 0.0 0.0
-35.999451952362776 0.0 0.0 0.0 0.0 0.0
-35.84259901558616 0.0 0.0 0.0 0.0 0.0
-35.685745903276924 0.0 0.0 0.0 0.0 0.0
-35.528892618576265 0.0 0.0 0.0 0.0 0.0
-35.37203916456916 0.0 0.0 0.0 0.0 0.0
-35.21518554428539 0.0 0.0 0.0 0.0 0.0
-35.05833176070054 0.0 0.0 0.0 0.0 0.0
-34.90147781673694 0.0 0.0 0.0 0.0 0.0
-34.74462371526465 0.0 0.0 0.0 0.0 0.0
-34.58776945910233 0.0 0.0 0.0 0.0 0.0
-34.430915051018246 0.0 0.0 0.0 0.0 0.0
-34.27406049373113 0.0 0.0 0.0 0.0 0.0
-34.117205789911026 0.0 0.0 0.0 0.0 0.0
-33.96035094218023 0.0 0.0 0.0 0.0 0.0
-33.80349595311412 0.0 0.0 0.0 0.0 0.0
-33.64664082524199 0.0 0.0 0.0 0.0 0.0
-33.48978556104785 0.0 0.0 0.0 0.0 0.0
-33.33293016297128 0.0 0.0 0.0 0.0 0.0
-33.17607463340822 0.0 0.0 0.0 0.0 0.0
-33.019218974711706 0.0 0.0 0.0 0.0 0.0
-32.86236318919269 0.0 0.0 0.0 0.0 0.0
-32.70550727912076 0.0 0.0 0.0 0.0 0.0
-32.5486512467249 0.0 0.0 0.0 0.0 0.0
-32.39179509419421 0.0 0.0 0.0 0.0 0.0
-32.23493882367859 0.0 0.0 0.0 0.0 0.0
-32.078082437289524 0.0 0.0 0.0 0.0 0.0
-31.92122593710065 0.0 0.0 0.0 0.0 0.0
-31.764369325148536 0.0 0.0 0.0 0.0 0.0
-31.607512603433296 0.0 0.0 0.0 0.0 0.0
-31.45065577391926 0.002158469342580188 0.0 0.0 0.0 0.0
-31.293798838535594 0.004527051682016821 0.0 0.0 0.0 0.0
-31.136941799176967 0.009085633783206405 0.0 0.0 0.0 0.0
-30.980084657704104 0.011702539945365551 0.0 0.0 0.0 0.0
-30.82322741594446 0.018459125134166424 0.0 0.0 0.0 0.0
-30.666370075692793 0.029926702070196067 0.0018457938770662353 0.0 0.0 0.0
-30.50951263871173 0.046182466629222936 0.0020254699444715134 0.0 0.0 0.0
-30.35265510673235 0.05642529454845143 0.003898226750082682 0.0 0.0 0.0
-30.19579748145477 0.07021831916794845 0.004083615501716344 0.0 0.0 0.0
-30.03893976454867 0.07785008129680666 0.004111709711603342 0.0 0.0 0.0
-29.882081957653867 0.08059575497398692 0.004116291114489663 0.0 0.0 0.0
-29.725224062380825 0.08947398740953509 0.004111709711603342 0.0 0.0 0.0
-29.56836608031118 0.10510162515889762 0.00592940937878258 0.0 0.0 0.0
-29.411508012998272 0.11431830444889826 0.005923696694554196 0.0 0.0 0.0
-29.254649861967646 0.13170953502790073 0.004077902817487961 0.0015551176759534423 0.0 0.0
-29.097791628717538 0.1422979730925356 0.0039039394343110666 0.0032616159756262923 0.0 0.0
-28.940933314719388 0.15446070643407023 0.00390507071565313 0.004990831073364559 0.0 0.0
-28.784074921418295 0.1601574238037558 0.007775203255848816 0.009835094571926538 0.0 0.0
-28.627216450233483 0.16801607980522343 0.01184739338910839 0.010317719416867011 0.0 0.0
-28.47035790255881 0.17471231580487698 0.01777680276789097 0.015056035887840415 0.0 0.0
-28.313499279763164 0.18699674499799215 0.023740019040788932 0.02174027456064606 0.0 0.0
-28.156640583190942 0.19424243011069467 0.039138843694968284 0.023943441532291155 0.0 0.0
-27.999781814162496 0.19598415933279642 0.053768799595170995 0.02557347631987448 0.0 0.0
-27.84292297397453 0.18464861025611484 0.06632384272333527 0.030246501777051658 0.0 0.0
-27.686064063900545 0.18231600997760666 0.08770075914041361 0.03221609390374933 0.0032244888954463214 0.0
-27.529205085191272 0.1763110766636666 0.10053009714860417 0.030587977318104462 0.005150616432350947 0.0
-27.37234603907504 0.17622792537840568 0.11827120129758718 0.02745502516813216 0.0053546605623181346 0.0
-27.215486926758203 0.1680285240769243 0.14935945767118364 0.02706906915774853 0.008612680460043494 0.0
-27.05862774942552 0.16171526218748122 0.17057211971672534 0.026456827360354058 0.008933529683262827 0.0
-26.90176850824055 0.13828672101430384 0.18453201163557803 0.022055173381516635 0.010591888576741211 0.0
-26.744909204346044 0.11523958050297628 0.19637905751497275 0.022023783612417566 0.010747841981710714 0.0
-26.588049838864283 0.09838060495763273 0.2146235191614362 0.02467064631505129 0.013945766008915865 0.0
-26.431190412897465 0.07902409870925964 0.2249552032212145 0.02329248544128268 0.01392522829178058 0.0
-26.27433092752808 0.055943330635558064 0.23132557186804767 0.023794967703888566 0.010581908867150401 0.0
-26.11747138381924 0.041202335615155405 0.25015659280050684 0.03179008710157143 0.010543797851743527 0.0
-25.960611782815015 0.023196289813039728 0.2518565175042831 0.03253580577353672 0.01199608717932301 0.0
-25.80375212554081 0.01601947863052605 0.23339627407509136 0.03543896011918327 0.010538807996948122 0.0
-25.64689241300367 0.009085633783206482 0.22373617029756943 0.032488778362029444 0.010557369434840945 0.0
-25.490032646192613 0.004527051682016836 0.20935128378616388 0.030904177170576967 0.008927551688846194 0.0
-25.33317282607897 0.0021584693425801826 0.18105355933325262 0.030400789196087873 0.00861865845446013 0.0
-25.176312953616687 0.0 0.1512173590057882 0.02536894225579059 0.008613668599664722 0.0
-25.019453029742632 0.0 0.12994081034408284 0.02341442996441985 0.010510266849464487 0.0
-24.862593055376905 0.0 0.10272843545343407 0.021376687443525923 0.010528828287357309 0.0
-24.705733031423144 0.0 0.06914251094975271 0.01515235681759533 0.008769622004634227 0.0
-24.548872958768815 0.0 0.04535541001744442 0.019675002192769894 0.0070074021463582045 0.0
-24.39201283828551 0.0 0.02907076167603745 0.01859864943964014 0.007006414006736971 0.0
-24.23515267082921 0.0 0.013732706844518383 0.020377158055626038 0.00715238770211566 0.0
-24.078292457240575 0.0 0.007981842251799043 0.02211599925119795 0.0071238465546320275 0.0
-23.921432198345236 0.0 0.005923696694554226 0.02382535693127083 0.008403646475280902 0.0012700961083349659
-23.764571894954035 0.0 0.003871263821537796 0.03471313433146171 0.005180145719455815 0.0026638278386144
-23.60771154786331 0.0 0.0018457938770662374 0.04340623723166033 0.0035904644247996484 0.0028060167297184035
-23.45085115785514 0.0 0.0 0.045941648966243254 0.0035904644247996484 0.002828500913427375
-23.29399072569762 0.0 0.0 0.04891044223048799 0.0051801457194558115 0.0028332102659420887
-23.137130252145084 0.0 0.0 0.04924684740542783 0.00517915757983458 0.004103306374277055
-22.980269737938386 0.0 0.0 0.054260395276857776 0.005197719017727406 0.004222232643706809
-22.823409183805097 0.0 0.0 0.05629107059043295 0.0069483435721484806 0.004218301729157374
-22.666548590459787 0.0 0.0 0.05791593247595908 0.006972883004457933 0.004080043752602805
-22.509687958604218 0.0 0.0 0.05707874138973401 0.010224924907766653 0.0026870904602886497
-22.35282728892762 0.0 0.0 0.05010136756732324 0.0139212265766064 0.0014162159139884055
-22.195966582106863 0.0 0.0 0.04555409914048322 0.017506701146610636 0.0014122849994389701
-22.03910583880672 0.0 0.0 0.04722730141745701 0.01771973684654741 0.0013937317302794342
-21.882245059680052 0.0 0.0 0.0470759207937376 0.019363486860617903 0.0025401922166699317
-21.725384245368055 0.0 0.0 0.0531555900984656 0.019505868682489984 0.001393731730279433
-21.568523396500424 0.0 0.0 0.057051211542751806 0.01776881571116633 0.0014122849994389697
-21.411662513695617 0.0 0.0 0.0577920816992219 0.024145163344751832 0.0014162159139884042
-21.254801597561002 0.0 0.0 0.0595859825887583 0.026016184865931654 0.0014169943519536828
-21.097940648693083 0.0 0.0 0.06735805895121061 0.02109118757699365 0.0014162159139884042
-20.94107966767768 0.0 0.0 0.07403076527258262 0.02404031424033297 0.0014122849994389697
-20.784218655090136 0.0 0.0 0.07314511265878429 0.024630908386221 0.002663827838614399
-20.62735761149551 0.0 0.0 0.07623744426154255 0.027945649893935304 0.002663827838614399
-20.470496537448724 0.0 0.0 0.0835138050788227 0.028300657574076578 0.002682381107773936
-20.313635433494788 0.0 0.0 0.0823068822464389 0.031777318093920016 0.0028099476442678397
-20.15677430016895 0.0 0.0 0.08456766780256336 0.032950292630907554 0.004099375459727619
-19.99991313799688 0.0 0.0 0.09451061565567848 0.024926193268077386 0.00549625966659121
-19.84305194749484 0.0 0.0 0.10416619453490528 0.0296922727331822 0.005635296081111057
-19.686190729169848 0.0 0.0 0.10616904721772369 0.03125242474073349 0.005638448557695213
-19.529329483519856 0.0 0.0 0.11790745430917329 0.029519373484584027 0.006785687482050989
-19.372468211033897 0.0 0.0 0.12239164762598859 0.02804951085873296 0.0056206737265009545
-19.215606912192264 0.0 0.0 0.11899110103829819 0.02792007316531535 0.008051074237871242
-19.05874558746664 0.0 0.0 0.1230286100929342 0.031156567206284194 0.007009696104265675
-18.901884237320274 0.0 0.0 0.12814965139241236 0.036498234483458555 0.006905392189446021
-18.74502286220813 0.0 0.0 0.1220933515226646 0.03889820022968837 0.008058936066970111
-18.588161462577016 0.0 0.0 0.11810392062422159 0.05158245588746173 0.007033737163905202
-18.43130003886575 0.0 0.0 0.10684852174909276 0.06557738668711802 0.008320829665469149
-18.274438591505298 0.0 0.0 0.09263549332616322 0.07682917446321237 0.012131117990474043
-18.11757712091891 0.0 0.0 0.07161341953883854 0.09092128723974227 0.02137570122142323
-17.960715627522262 0.0 0.0 0.06636072860068526 0.11501669510854302 0.028526029340862354
-17.803854111723602 0.0 0.0 0.06010929399601106 0.14270917285120294 0.0331076312813806
-17.64699257392385 0.0 0.0 0.041435691978162714 0.1724737642134032 0.04143505004091737
-17.490131014516766 0.0 0.0 0.025272308887812123 0.19989375532622794 0.05093264748086182
-17.33326943388906 0.0 0.0 0.019502811024585176 0.22139478982942312 0.059516966345483605
-17.176407832420523 0.0 0.0 0.008307506742955384 0.2220677026903694 0.07441982413831878
-17.01954621048414 0.0 0.0 0.005164928495149379 0.21587423401497277 0.09954937543930302
-16.86268456844623 0.0 0.0 0.00496811427529914 0.21844209166902642 0.117668143107562
-16.70582290666655 0.0 0.0 0.0031102353519068537 0.21235739918136265 0.13456802029707624
-16.548961225498427 0.0 0.0 0.0 0.1991538499938623 0.1480923894958918
-16.392099525288856 0.0 0.0 0.0 0.17423462285982266 0.15952188909528423
-16.235237806378628 0.0 0.0 0.0 0.14578732736629224 0.1692979596793368
-16.078376069102426 0.0 0.0 0.0 0.11203477120013838 0.18009354145862244
-15.92151431378895 0.0 0.0 0.0 0.08811221342324649 0.19314270877419326
-15.764652540761022 0.0 0.0 0.0 0.07372784172767022 0.20046916607134324
-15.607790750335674 0.0 0.0 0.0 0.05919007120432046 0.19674933774451323
-15.450928942824273 0.0 0.0 0.0 0.043211028359292636 0.1977253982431711
-15.294067118532613 0.0 0.0 0.0 0.028938385976051473 0.1931081927243964
-15.137205277761012 0.0 0.0 0.0 0.015294907752462117 0.1999108765996763
-14.980343420804417 0.0 0.0 0.0 0.008061222238615828 0.20701779322762803
-14.82348154795249 0.0 0.0 0.0 0.0 0.1972425535813918
-14.666619659489712 0.0 0.0 0.0 0.0 0.1804197738563873
-14.509757755695478 0.0 0.0 0.0 0.0 0.15942106052267102
-14.352895836844176 0.0 0.0 0.0 0.0 0.13579476370751153
-14.196033903205283 0.0 0.0 0.0 0.0 0.1117871174673476
-14.03917195504346 0.0 0.0 0.0 0.0 0.08780428096633858
-13.882309992618628 0.0 0.0 0.0 0.0 0.06478005299841527
-13.725448016186052 0.0 0.0 0.0 0.0 0.03831589134170876
-13.568586025996431 0.0 0.0 0.0 0.0 0.014768530730830065
-13.41172402229598 0.0 0.0 0.0 0.0 0.007991483515843223
-13.254862005326506 0.0 0.0 0.0 0.0 0.003810288325004907
-13.097999975325482 0.0 0.0 0.0 0.0 0.0
-12.941137932526143 0.0 0.0 0.0 0.0 0.0
-12.784275877157544 0.0 0.0 0.0 0.0 0.0
-12.627413809444636 0.0 0.0 0.0 0.0 0.0
-12.470551729608351 0.0 0.0 0.0 0.0 0.0
-12.313689637865663 0.0 0.0 0.0 0.0 0.0
-12.156827534429663 0.0 0.0 0.0 0.0 0.0
-11.999965419509632 0.0 0.0 0.0 0.0 0.0
-11.8431032933111 0.0 0.0 0.0 0.0 0.0
-11.686241156035917 0.0 0.0 0.0 0.0 0.0
-11.52937900788233 0.0 0.0 0.0 0.0 0.0
-11.372516849045034 0.0 0.0 0.0 0.0 0.0
-11.215654679715236 0.0 0.0 0.0 0.0 0.0
-11.058792500080726 0.0 0.0 0.0 0.0 0.0
-10.901930310325925 0.0 0.0 0.0 0.0 0.0
-10.74506811063196 0.0 0.0 0.0 0.0 0.0
-10.588205901176714 0.0 0.0 0.0 0.0 0.0
-10.431343682134889 0.0 0.0 0.0 0.0 0.0
-10.27448145367806 0.0 0.0 0.0 0.0 0.0
-10.117619215974733 0.0 0.0 0.0 0.0 0.0
-9.960756969190388 0.0 0.0 0.0 0.0 0.0
-9.803894713487555 0.0 0.0 0.0 0.0 0.0
-9.647032449025849 0.0 0.0 0.0 0.0 0.0
-9.490170175962028 0.0 0.0 0.0 0.0 0.0
-9.333307894450051 0.0 0.0 0.0 0.0 0.0
-9.176445604641113 0.0 0.0 0.0 0.0 0.0
-9.019583306683709 0.0 0.0 0.0 0.0 0.0
-8.862721000723676 0.0 0.0 0.0 0.0 0.0
-8.705858686904238 0.0 0.0 0.0 0.0 0.0
-8.548996365366058 0.0 0.0 0.0 0.0 0.0
-8.392134036247278 0.0 0.0 0.0 0.0 0.0
-8.235271699683572 0.0 0.0 0.0 0.0 0.0
-8.078409355808184 0.0 0.0 0.0 0.0 0.0
-7.921547004751973 0.0 0.0 0.0 0.0 0.0
-7.764684646643459 0.0 0.0 0.0 0.0 0.0
-7.607822281608856 0.0 0.0 0.0 0.0 0.0
-7.4509599097721235 0.0 0.0 0.0 0.0 0.0
-7.294097531255003 0.0 0.0 0.0 0.0 0.0
-7.137235146177053 0.0 0.0 0.0 0.0 0.0
-6.980372754655696 0.0 0.0 0.0 0.0 0.0
-6.823510356806251 0.0 0.0 0.0 0.0 0.0
-6.666647952741972 0.0 0.0 0.0 0.0 0.0
-6.50978554257409 0.0 0.0 0.0 0.0 0.0
-6.352923126411845 0.0 0.0 0.0 0.0 0.0
-6.196060704362518 0.0 0.0 0.0 0.0 0.0
-6.039198276531472 0.0 0.0 0.0 0.0 0.0
-5.882335843022184 0.0 0.0 0.0 0.0 0.0
-5.72547340393628 0.0 0.0 0.0 0.0 0.0
-5.568610959373565 0.0 0.0 0.0 0.0 0.0
-5.411748509432059 0.0 0.0 0.0 0.0 0.0
-5.254886054208033 0.0 0.0 0.0 0.0 0.0
-5.098023593796027 0.0 0.0 0.0 0.0 0.0
-4.941161128288892 0.0 0.0 0.0 0.0 0.0
-4.784298657777814 0.0 0.0 0.0 0.0 0.0
-4.627436182352354 0.0 0.0 0.0 0.0 0.0
-4.470573702100466 0.0 0.0 0.0 0.0 0.0
-4.313711217108529 0.0 0.0 0.0 0.0 0.0
-4.156848727461377 0.0 0.0 0.0 0.0 0.0
-3.999986233242325 0.0 0.0 0.0 0.0 0.0
-3.8431237345332026 0.0 0.0 0.0 0.0 0.0
-3.6862612314143672 0.0 0.0 0.0 0.0 0.0
-3.52939872396474 0.0 0.0 0.0 0.0 0.0
-3.372536212261832 0.0 0.0 0.0 0.0 0.0
-3.2156736963817645 0.0 0.0 0.0 0.0 0.0
-3.0588111763992973 0.0 0.0 0.0 0.0 0.0
-2.901948652387853 0.0 0.0 0.0 0.0 0.0
-2.745086124419542 0.0 0.0 0.0 0.0 0.0
-2.5882235925651793 0.0 0.0 0.0 0.0 0.0
-2.431361056894315 0.0 0.0 0.0 0.0 0.0
-2.274498517475255 0.0 0.0 0.0 0.0 0.0
-2.1176359743750814 0.0 0.0 0.0 0.0 0.0
-1.960773427659677 0.0 0.0 0.0 0.0 0.0
-1.803910877393745 0.0 0.0 0.0 0.0 0.0
-1.6470483236408273 0.0 0.0 0.0 0.0 0.0
-1.4901857664633347 0.0 0.0 0.0 0.0 0.0
-1.3333232059225593 0.0 0.0 0.0 0.0 0.0
-1.1764606420786936 0.0 0.0 0.0 0.0 0.0
-1.0195980749908542 0.0 0.0 0.0 0.0 0.0
-0.8627355047170991 0.0 0.0 0.0 0.0 0.0
-0.7058729313144481 0.0 0.0 0.0 0.0 0.0
